Search for Periodic Time Variations of the Solar $^8$B Neutrino Flux between 1996 and 2018 in Super-Kamiokande

We report a search for time variations of the solar $^8$B neutrino flux using 5804 live days of Super-Kamiokande data collected between May 31, 1996, and May 30, 2018. Super-Kamiokande measured the precise time of each solar neutrino interaction over 22 calendar years to search for solar neutrino flux modulations with unprecedented precision. Periodic modulations are searched for in a dataset comprising five-day interval solar neutrino flux measurements with a maximum likelihood method. We also applied the Lomb-Scargle method to this dataset to compare it with previous reports. The only significant modulation found is due to the elliptic orbit of the Earth around the Sun. The observed modulation is consistent with astronomical data: we measured an eccentricity of (1.53$\pm$0.35)\%, and a perihelion shift of ($-$1.5$\pm$13.5) days.

==> sksolartimevariation5804d.txt <==
#
# Super-Kamiokande Solar Neutrino Flux from 1996 to 2018
# by Super-Kamiokande Collaboration 2023.10.16
#
# 1st column : mean time in seconds from 00:00:00 1970/01/01
# 2nd column : mean time - start time
# 3rd column : end time - mean time
# 4th column : measured solar neutrino flux [10^6/cm^2/s]
# 5th column : upper error [10^6/cm^2/s]
# 6th column : lower error [10^6/cm^2/s]
# 7th column : Square of distance between the Sun and the Earth [AU^2]
# 8th column : measured solar neutrino flux with R^2 correction [10^6/cm^2/s]
# 9th column : upper error with R^2 correction [10^6/cm^2/s]
# 10th column : lower error with R^2 correction [10^6/cm^2/s]
#


833654760 170100 277380 2.74 0.63 0.53 1.029 2.819 0.648 0.545
834127080 175500 210060 2.83 0.75 0.62 1.030 2.915 0.772 0.639
834550800 213180 230160 2.30 0.53 0.45 1.031 2.371 0.546 0.464
834997020 199380 212640 1.79 0.55 0.44 1.032 1.847 0.568 0.454
835380420 170520 265680 3.15 0.74 0.61 1.033 3.254 0.764 0.630
835885800 239280 225660 1.72 0.50 0.40 1.033 1.777 0.516 0.413
836306940 195180 205200 2.96 0.61 0.51 1.034 3.061 0.631 0.527
836732700 220140 203580 2.10 0.53 0.44 1.034 2.171 0.548 0.455
837138600 201600 219120 1.31 0.70 0.57 1.033 1.353 0.723 0.589
837608820 250920 184320 2.94 0.58 0.50 1.033 3.037 0.599 0.516
838002900 209220 219540 2.48 0.54 0.45 1.032 2.559 0.557 0.464
838494060 270120 274680 2.05 0.43 0.37 1.031 2.114 0.443 0.381
839007540 210780 176820 1.62 0.58 0.45 1.030 1.669 0.597 0.464
839370780 186180 234120 2.45 0.55 0.46 1.028 2.519 0.565 0.473
839938560 261900 108420 1.96 0.73 0.57 1.026 2.011 0.749 0.585
840283140 234060 206220 2.55 0.57 0.48 1.025 2.614 0.584 0.492
840693480 203100 236340 2.89 0.57 0.49 1.023 2.956 0.583 0.501
841083900 152940 375720 2.63 0.61 0.50 1.021 2.685 0.623 0.510
842108520 249300 213960 2.01 0.46 0.39 1.015 2.040 0.467 0.396
842522700 198720 198180 1.69 0.53 0.43 1.013 1.712 0.537 0.436
842942580 216360 204900 1.70 0.49 0.40 1.010 1.717 0.495 0.404
843384240 221040 207060 2.28 0.49 0.42 1.007 2.296 0.493 0.423
843838260 245040 211320 2.68 0.52 0.45 1.004 2.691 0.522 0.452
844224300 174660 221280 3.31 0.60 0.51 1.002 3.317 0.601 0.511
844680960 233400 230100 1.75 0.48 0.39 0.999 1.748 0.480 0.390
845120820 209100 214140 1.00 0.41 0.33 0.996 0.996 0.408 0.329
845569440 228960 226680 2.39 0.50 0.42 0.993 2.373 0.496 0.417
846006300 206040 206340 2.55 0.52 0.44 0.990 2.524 0.515 0.436
846408540 192060 204600 2.28 0.54 0.45 0.987 2.250 0.533 0.444
846869880 255060 252900 2.73 0.46 0.39 0.985 2.689 0.453 0.384
847380120 255120 251520 2.62 0.45 0.39 0.982 2.573 0.442 0.383
847792020 160200 213840 1.98 0.55 0.44 0.979 1.938 0.538 0.431
848234460 226560 222960 2.55 0.52 0.44 0.977 2.491 0.508 0.430
848690400 229560 214860 1.69 0.46 0.37 0.975 1.648 0.449 0.361
849091800 186300 191520 1.35 0.45 0.36 0.973 1.314 0.438 0.350
849527580 243960 251580 2.02 0.47 0.39 0.972 1.963 0.457 0.379
849985860 206460 182940 1.87 0.49 0.40 0.970 1.814 0.475 0.388
850430340 261300 226380 2.35 0.58 0.48 0.969 2.277 0.562 0.465
850849620 192600 218760 2.43 0.58 0.49 0.968 2.352 0.561 0.474
851277120 207480 195480 2.52 0.51 0.43 0.968 2.439 0.494 0.416
851732580 259680 242340 2.09 0.44 0.36 0.967 2.021 0.425 0.348
852230760 255600 211140 2.27 0.47 0.40 0.967 2.195 0.454 0.387
852664620 222360 208440 3.12 0.54 0.47 0.967 3.017 0.522 0.454
853003920 130620 254520 2.12 0.58 0.47 0.967 2.050 0.561 0.454
853501860 240060 216780 1.95 0.54 0.45 0.968 1.888 0.523 0.436
853965300 218700 202140 2.53 0.53 0.45 0.969 2.452 0.514 0.436
854424480 256560 241260 2.33 0.46 0.40 0.970 2.260 0.446 0.388
854885040 216360 217320 2.85 0.50 0.43 0.971 2.767 0.485 0.418
855332100 227160 225960 2.40 0.47 0.40 0.973 2.335 0.457 0.389
855757860 199620 186840 2.45 0.55 0.46 0.975 2.389 0.536 0.449
856207200 256920 182160 2.15 0.55 0.46 0.977 2.101 0.537 0.449
856595460 200940 211860 2.27 0.53 0.45 0.979 2.222 0.519 0.441
856971360 160980 165600 1.78 0.49 0.40 0.981 1.746 0.481 0.392
857325120 187980 192660 2.19 0.50 0.42 0.983 2.153 0.491 0.413
857767320 214980 187020 2.70 0.61 0.50 0.985 2.659 0.601 0.492
858194580 239820 238980 2.37 0.45 0.38 0.988 2.342 0.445 0.375
858611520 177780 180240 2.51 0.56 0.47 0.990 2.485 0.554 0.465
859001400 209040 244740 2.03 0.49 0.41 0.993 2.016 0.487 0.407
859512180 265800 255480 2.03 0.43 0.36 0.996 2.022 0.428 0.359
860008980 198720 203940 2.63 0.52 0.45 1.000 2.630 0.520 0.450
860410800 196680 198180 1.65 0.47 0.38 1.002 1.653 0.471 0.381
860821320 209760 229740 2.61 0.52 0.45 1.005 2.623 0.523 0.452
861299820 247440 179040 2.21 0.57 0.48 1.008 2.228 0.575 0.484
861631980 143760 262440 3.20 0.83 0.67 1.010 3.232 0.838 0.677
862181460 283080 145860 2.26 0.68 0.54 1.014 2.292 0.690 0.548
862588200 260340 226020 2.59 0.50 0.43 1.016 2.631 0.508 0.437
863016360 202020 186660 1.69 0.48 0.39 1.018 1.720 0.489 0.397
863434080 228540 220920 2.86 0.51 0.44 1.021 2.920 0.521 0.449
863870100 214980 186180 2.05 0.50 0.41 1.023 2.097 0.511 0.419
864298500 242040 220440 2.14 0.55 0.45 1.025 2.193 0.564 0.461
864733500 214380 291720 2.25 0.53 0.43 1.027 2.311 0.544 0.442
865310460 283860 142140 1.82 0.92 0.63 1.029 1.873 0.947 0.648
865664520 207000 213060 2.69 0.53 0.46 1.030 2.771 0.546 0.474
866089680 208500 229380 1.69 0.47 0.39 1.031 1.742 0.485 0.402
866536140 215520 240480 2.72 0.51 0.44 1.032 2.807 0.526 0.454
866971620 194700 220800 2.54 0.50 0.44 1.033 2.624 0.516 0.455
867452400 259740 152880 2.89 0.61 0.52 1.033 2.985 0.630 0.537
867833820 228360 199200 1.84 0.48 0.41 1.034 1.903 0.496 0.424
868271040 235860 216000 2.07 0.46 0.40 1.034 2.140 0.476 0.414
868709040 221700 220680 1.34 0.41 0.35 1.033 1.384 0.424 0.362
869147820 217920 222600 3.11 0.51 0.45 1.033 3.213 0.527 0.465
869537760 166860 236100 1.94 0.57 0.48 1.032 2.002 0.588 0.495
870062760 287280 214440 2.83 0.51 0.44 1.031 2.918 0.526 0.454
870497760 219120 211140 2.28 0.45 0.38 1.030 2.348 0.464 0.391
870936240 227100 222540 2.34 0.46 0.40 1.028 2.406 0.473 0.411
871372200 213120 221100 2.43 0.56 0.48 1.027 2.496 0.575 0.493
871820280 226740 235020 1.79 0.42 0.36 1.025 1.835 0.430 0.369
872283960 228060 222960 2.25 0.46 0.41 1.023 2.302 0.471 0.419
872756760 249780 243780 2.68 0.44 0.39 1.020 2.734 0.449 0.398
873212340 211680 228660 1.34 0.47 0.40 1.018 1.364 0.478 0.407
873578100 136980 256380 2.11 0.60 0.49 1.016 2.144 0.610 0.498
874182660 348060 145140 2.12 0.61 0.51 1.012 2.145 0.617 0.516
875943540 395820 72720 2.71 0.89 0.70 1.001 2.713 0.891 0.701
876143400 125940 333480 2.25 0.71 0.55 0.999 2.248 0.709 0.549
876704640 227640 198660 2.01 0.53 0.44 0.995 2.000 0.527 0.438
877147980 238860 183780 2.06 0.70 0.56 0.993 2.046 0.695 0.556
877496880 158100 272820 4.26 0.98 0.81 0.990 4.217 0.970 0.802
877979340 209520 210660 2.54 0.46 0.40 0.987 2.507 0.454 0.395
878446140 255600 259980 1.74 0.39 0.33 0.984 1.712 0.384 0.325
878937120 230880 218580 1.50 0.38 0.32 0.982 1.473 0.373 0.314
879377520 200340 178020 2.66 0.50 0.43 0.979 2.604 0.489 0.421
879792360 224400 231180 2.91 0.54 0.46 0.977 2.843 0.528 0.449
880174560 150840 210240 3.06 0.60 0.52 0.975 2.983 0.585 0.507
880576320 189720 249180 2.23 0.51 0.43 0.974 2.172 0.497 0.419
881026560 196320 258120 3.02 0.60 0.52 0.972 2.935 0.583 0.505
881505780 220080 215520 2.30 0.47 0.41 0.970 2.231 0.456 0.398
881924520 203040 206580 2.31 0.44 0.38 0.969 2.238 0.426 0.368
882363960 232740 226440 2.30 0.47 0.40 0.968 2.226 0.455 0.387
882810360 219120 223560 2.65 0.46 0.40 0.968 2.565 0.445 0.387
883310940 276840 259260 2.46 0.41 0.36 0.967 2.379 0.396 0.348
883717020 146700 245580 2.13 0.55 0.46 0.968 2.062 0.532 0.445
884205420 233880 237300 2.72 0.51 0.44 0.967 2.630 0.493 0.425
884667660 224820 210360 2.16 0.55 0.48 0.967 2.089 0.532 0.464
885078720 198720 174780 2.60 0.54 0.46 0.968 2.517 0.523 0.445
885491820 236760 227280 2.37 0.44 0.39 0.969 2.297 0.426 0.378
885966540 246540 246420 2.20 0.40 0.35 0.970 2.134 0.388 0.339
886419900 206820 194460 1.60 0.43 0.36 0.971 1.554 0.418 0.350
886840680 224640 220860 1.63 0.41 0.34 0.973 1.586 0.399 0.331
887293680 231960 205080 2.57 0.47 0.41 0.975 2.506 0.458 0.400
887703240 204360 226560 2.22 0.45 0.39 0.976 2.167 0.439 0.381
888190740 255240 203460 2.66 0.48 0.42 0.979 2.604 0.470 0.411
888524700 130380 130020 1.80 0.53 0.43 0.981 1.766 0.520 0.422
888844080 189180 218160 1.75 0.46 0.39 0.982 1.718 0.452 0.383
889284120 216720 195300 2.39 0.48 0.42 0.985 2.354 0.473 0.414
889677240 197580 232440 2.14 0.45 0.39 0.987 2.112 0.444 0.385
890193240 279900 128700 2.85 0.62 0.52 0.991 2.824 0.614 0.515
890575320 253200 255240 2.32 0.40 0.35 0.993 2.304 0.397 0.348
891079740 249060 247200 2.24 0.39 0.35 0.996 2.231 0.388 0.349
891539880 212820 210840 2.20 0.43 0.38 0.999 2.198 0.430 0.380
891984840 233940 231360 1.61 0.38 0.32 1.002 1.613 0.381 0.321
892412520 196200 237060 2.84 0.52 0.45 1.005 2.854 0.523 0.452
892833960 184260 202500 1.68 0.44 0.37 1.008 1.693 0.444 0.373
893257680 217980 213660 3.51 0.51 0.45 1.011 3.549 0.516 0.455
893685480 213960 214140 2.82 0.46 0.40 1.013 2.857 0.466 0.405
894123120 222240 221520 2.64 0.44 0.39 1.016 2.682 0.447 0.396
894547140 202380 201180 2.22 0.46 0.39 1.018 2.260 0.468 0.397
894965280 216840 229020 1.93 0.46 0.39 1.021 1.971 0.470 0.398
895432380 201180 201000 1.85 0.44 0.37 1.023 1.893 0.450 0.379
895852740 219180 205620 2.17 0.45 0.39 1.025 2.224 0.461 0.400
896328900 270420 269940 2.58 0.42 0.37 1.027 2.650 0.431 0.380
896785680 186780 189360 2.58 0.50 0.44 1.029 2.655 0.514 0.453
897202380 227220 230460 2.65 0.45 0.40 1.030 2.729 0.464 0.412
897637980 204960 201420 2.09 0.44 0.37 1.031 2.155 0.454 0.381
898073760 234240 236880 2.76 0.45 0.39 1.032 2.848 0.464 0.402
898517400 206520 216840 2.19 0.45 0.39 1.033 2.262 0.465 0.403
898972380 196620 160020 2.37 0.51 0.43 1.033 2.448 0.527 0.444
899405220 272700 240660 1.58 0.39 0.33 1.034 1.634 0.403 0.341
899830860 184860 248820 3.01 0.55 0.47 1.034 3.112 0.569 0.486
900244620 164640 184020 1.65 0.48 0.41 1.033 1.704 0.496 0.424
900685140 256260 223560 2.23 0.42 0.37 1.033 2.304 0.434 0.382
901102500 193740 190980 2.62 0.47 0.41 1.032 2.704 0.485 0.423
901582860 289320 296820 1.88 0.34 0.30 1.031 1.938 0.351 0.309
902070240 190260 189240 1.50 0.40 0.33 1.030 1.545 0.412 0.340
902502120 242520 222360 2.39 0.42 0.37 1.028 2.457 0.432 0.380
902952780 228120 220440 1.80 0.42 0.36 1.027 1.849 0.431 0.370
903385140 211860 202260 3.06 0.48 0.43 1.025 3.136 0.492 0.441
903823680 236160 223320 2.02 0.40 0.34 1.023 2.066 0.409 0.348
904250520 201960 267960 3.65 0.53 0.47 1.021 3.727 0.541 0.480
904745340 225600 217620 2.71 0.45 0.39 1.018 2.759 0.458 0.397
905199060 235980 208560 2.83 0.47 0.41 1.015 2.872 0.477 0.416
905632440 224220 201360 1.92 0.41 0.35 1.013 1.945 0.415 0.355
906048060 214200 224280 3.16 0.47 0.42 1.010 3.192 0.475 0.424
906453840 181440 195660 2.13 0.45 0.39 1.007 2.145 0.453 0.393
906875160 224340 224340 1.96 0.40 0.35 1.005 1.970 0.402 0.352
907269120 169320 251100 2.20 0.51 0.43 1.002 2.204 0.511 0.431
907762980 242580 238200 2.22 0.40 0.35 0.999 2.218 0.400 0.350
908191320 190020 189300 2.97 0.50 0.44 0.996 2.958 0.498 0.438
908630040 249180 253320 2.31 0.38 0.34 0.993 2.294 0.377 0.338
909108600 225060 178200 1.78 0.46 0.38 0.990 1.762 0.455 0.376
909496200 209160 205260 2.17 0.42 0.36 0.988 2.144 0.415 0.356
909946620 244980 279900 2.42 0.41 0.36 0.985 2.384 0.404 0.355
910552380 325620 126000 3.35 0.82 0.69 0.981 3.286 0.804 0.677
910921020 232620 234240 2.84 0.67 0.56 0.979 2.780 0.656 0.548
911373840 218400 163560 3.04 0.58 0.51 0.977 2.970 0.567 0.498
911625660 88140 342600 2.73 1.19 0.90 0.976 2.664 1.161 0.878
912307740 337140 74940 2.37 0.77 0.61 0.973 2.306 0.749 0.594
912709560 323880 154320 2.94 0.62 0.53 0.972 2.858 0.603 0.515
913062120 198000 198240 2.96 0.49 0.43 0.970 2.871 0.475 0.417
913401660 141000 249660 2.39 0.56 0.46 0.969 2.316 0.543 0.446
913953720 302280 145500 2.41 0.69 0.57 0.968 2.333 0.668 0.552
914310300 210840 210120 3.36 0.60 0.52 0.968 3.252 0.581 0.503
914814060 289680 262800 2.31 0.42 0.37 0.967 2.234 0.406 0.358
915293700 213420 207300 2.48 0.49 0.42 0.967 2.398 0.474 0.406
915761580 208920 204480 3.16 0.63 0.54 0.967 3.056 0.609 0.522
916169040 202860 213420 3.21 0.63 0.54 0.967 3.104 0.609 0.522
916567440 184860 190740 2.37 0.48 0.41 0.968 2.294 0.465 0.397
917020980 260280 213600 2.56 0.48 0.42 0.969 2.481 0.465 0.407
917501940 267240 274020 2.81 0.42 0.38 0.970 2.726 0.407 0.369
917967900 191880 189480 3.60 0.51 0.45 0.971 3.496 0.495 0.437
918380400 222960 225300 2.27 0.49 0.42 0.973 2.209 0.477 0.409
918816900 185100 189780 2.33 0.47 0.41 0.974 2.269 0.458 0.399
919231680 224880 204720 3.09 0.53 0.46 0.976 3.016 0.517 0.449
919692180 255600 245940 2.26 0.44 0.39 0.979 2.213 0.431 0.382
920040120 96300 95460 2.80 0.72 0.58 0.980 2.744 0.706 0.568
920356620 220860 220920 2.98 0.47 0.41 0.982 2.926 0.462 0.403
920768640 190920 224940 2.40 0.49 0.42 0.985 2.364 0.483 0.414
921207600 212220 218460 2.64 0.45 0.39 0.987 2.606 0.444 0.385
921659160 230700 227100 1.79 0.40 0.34 0.990 1.772 0.396 0.337
922143660 257220 226980 1.97 0.44 0.38 0.993 1.956 0.437 0.377
922621680 250980 242580 2.40 0.48 0.41 0.996 2.390 0.478 0.408
923093700 195180 174480 1.73 0.51 0.42 0.999 1.728 0.509 0.420
923500860 232200 169260 2.70 0.55 0.47 1.002 2.705 0.551 0.471
923864100 192780 285540 2.74 0.50 0.44 1.004 2.751 0.502 0.442
925365720 385500 104220 1.90 0.66 0.54 1.014 1.927 0.669 0.548
925665780 195780 201180 2.66 0.49 0.42 1.016 2.703 0.498 0.427
926072220 205080 205020 2.36 0.46 0.39 1.018 2.402 0.468 0.397
926571360 294060 206100 3.09 0.53 0.46 1.021 3.155 0.541 0.470
927009720 232140 174000 2.20 0.55 0.46 1.023 2.251 0.563 0.471
927393840 209880 210600 1.62 0.39 0.33 1.025 1.660 0.400 0.338
927847380 242880 246480 2.46 0.46 0.40 1.027 2.526 0.472 0.411
928298520 204540 211680 2.42 0.45 0.39 1.028 2.488 0.463 0.401
928761660 251100 246960 2.40 0.41 0.36 1.030 2.472 0.422 0.371
929196300 187560 191400 1.34 0.41 0.34 1.031 1.382 0.423 0.351
929585160 197340 228780 2.19 0.50 0.42 1.032 2.260 0.516 0.433
930086940 272760 205260 2.24 0.43 0.37 1.033 2.314 0.444 0.382
930494220 201960 193440 2.63 0.47 0.41 1.033 2.717 0.486 0.424
930936660 247920 224220 2.39 0.43 0.38 1.034 2.471 0.445 0.393
931386780 223260 175140 2.11 0.47 0.40 1.034 2.182 0.486 0.414
931695540 133260 294720 1.32 0.62 0.51 1.034 1.365 0.641 0.527
932263560 250800 133380 2.19 0.76 0.60 1.033 2.262 0.785 0.620
932742780 345720 162180 1.90 0.51 0.42 1.032 1.961 0.526 0.433
933155640 250440 200160 1.87 0.48 0.40 1.031 1.928 0.495 0.412
933597360 241020 217200 2.40 0.48 0.41 1.030 2.472 0.494 0.422
934042560 220020 225000 1.54 0.42 0.36 1.028 1.583 0.432 0.370
934468140 200460 195900 3.24 0.51 0.45 1.027 3.327 0.524 0.462
934899120 235020 237960 2.59 0.45 0.40 1.025 2.655 0.461 0.410
935347260 210120 210600 1.86 0.43 0.38 1.023 1.903 0.440 0.389
935836080 277800 231960 2.78 0.47 0.41 1.020 2.836 0.479 0.418
936292500 224280 218700 2.13 0.43 0.37 1.018 2.168 0.438 0.377
936720780 209520 216840 1.74 0.42 0.35 1.015 1.766 0.426 0.355
937140600 202920 188400 2.62 0.49 0.43 1.013 2.654 0.496 0.436
937586280 256800 244920 2.64 0.44 0.39 1.010 2.666 0.444 0.394
938008980 177720 205800 1.77 0.47 0.40 1.007 1.782 0.473 0.403
938453940 237780 237660 2.54 0.40 0.35 1.005 2.553 0.402 0.352
938886540 194820 196380 2.97 0.50 0.44 1.002 2.976 0.501 0.441
939299340 187440 225300 1.47 0.42 0.35 0.999 1.469 0.420 0.350
939723240 198300 220800 2.38 0.47 0.41 0.996 2.370 0.468 0.408
940195620 230040 236700 2.16 0.44 0.38 0.993 2.145 0.437 0.377
940539060 106620 314580 2.10 0.72 0.60 0.991 2.081 0.714 0.595
941080680 218700 166080 1.61 0.60 0.50 0.987 1.589 0.592 0.493
941500800 253920 257220 2.68 0.41 0.36 0.985 2.640 0.404 0.355
941985540 227400 227820 2.30 0.43 0.38 0.982 2.259 0.422 0.373
942433260 219840 201420 1.91 0.46 0.40 0.980 1.872 0.451 0.392
942846060 210960 210780 2.05 0.44 0.38 0.978 2.005 0.430 0.372
943273380 216480 214500 2.06 0.42 0.36 0.976 2.011 0.410 0.351
943693860 205860 239580 2.75 0.47 0.42 0.974 2.679 0.458 0.409
944270400 316560 132120 2.57 0.58 0.50 0.972 2.498 0.564 0.486
944592060 189480 173520 2.07 0.48 0.42 0.971 2.010 0.466 0.408
945006060 225240 229440 1.97 0.41 0.35 0.969 1.909 0.397 0.339
945429720 194160 219540 2.25 0.49 0.42 0.968 2.178 0.474 0.407
945961260 308460 122400 2.34 0.54 0.47 0.968 2.265 0.523 0.455
946354080 270300 284280 2.23 0.38 0.34 0.967 2.156 0.367 0.329
946819560 181140 183780 2.69 0.50 0.44 0.967 2.601 0.483 0.425
947218440 215040 218520 3.01 0.46 0.41 0.967 2.911 0.445 0.396
947687460 250380 239640 2.33 0.40 0.36 0.967 2.253 0.387 0.348
948139260 212100 206100 2.39 0.45 0.39 0.968 2.314 0.436 0.378
948557520 211140 209280 2.36 0.45 0.40 0.969 2.287 0.436 0.388
948965940 199080 283740 1.76 0.43 0.37 0.970 1.707 0.417 0.359
949495260 244920 236640 2.57 0.41 0.36 0.971 2.495 0.398 0.350
949935840 203820 203820 2.89 0.48 0.42 0.973 2.812 0.467 0.409
950357580 217860 216960 2.32 0.45 0.39 0.974 2.260 0.438 0.380
950791560 216960 219720 3.09 0.46 0.40 0.976 3.016 0.449 0.390
951232320 220980 223260 2.38 0.43 0.37 0.978 2.328 0.421 0.362
951562140 106080 106380 2.88 0.69 0.58 0.980 2.822 0.676 0.568
951950280 281700 268380 1.97 0.37 0.32 0.982 1.935 0.363 0.314
952436760 217920 209100 2.65 0.46 0.41 0.985 2.610 0.453 0.404
952850040 203940 203100 3.20 0.50 0.44 0.988 3.162 0.494 0.435
953269320 216060 216720 2.29 0.46 0.40 0.990 2.267 0.455 0.396
953724360 237780 233400 2.34 0.44 0.38 0.993 2.324 0.437 0.377
954225600 250620 237180 2.05 0.42 0.37 0.997 2.044 0.419 0.369
954718980 218100 197040 1.75 0.45 0.38 1.000 1.750 0.450 0.380
955130100 214020 214920 1.99 0.45 0.39 1.003 1.996 0.451 0.391
955600140 252300 157380 1.32 0.55 0.42 1.006 1.328 0.553 0.423
955978680 220980 209940 2.10 0.48 0.40 1.008 2.117 0.484 0.403
956423700 215700 165480 1.97 0.54 0.45 1.011 1.992 0.546 0.455
956837820 247860 244020 1.90 0.41 0.36 1.013 1.925 0.415 0.365
957290760 207960 193560 2.14 0.46 0.39 1.016 2.174 0.467 0.396
957724800 203220 189960 2.07 0.45 0.38 1.019 2.109 0.459 0.387
958161540 246660 212460 2.15 0.43 0.37 1.021 2.195 0.439 0.378
958591080 217080 216840 2.07 0.41 0.35 1.023 2.118 0.419 0.358
959017560 209580 215220 2.66 0.49 0.43 1.025 2.726 0.502 0.441
959582520 349440 343860 1.74 0.33 0.29 1.027 1.787 0.339 0.298
960391860 465420 304620 2.17 0.57 0.47 1.030 2.235 0.587 0.484
960895260 187980 202260 2.72 0.53 0.45 1.032 2.807 0.547 0.464
961279920 182340 178800 1.72 0.44 0.38 1.032 1.775 0.454 0.392
961739580 280620 348120 2.38 0.41 0.36 1.033 2.459 0.424 0.372
962211120 123360 143040 3.01 0.71 0.59 1.034 3.112 0.734 0.610
962593020 151620 159420 2.19 0.55 0.47 1.034 2.264 0.569 0.486
963115020 362580 352200 1.89 0.34 0.30 1.034 1.954 0.352 0.310
963638340 171000 170880 2.46 0.52 0.44 1.033 2.541 0.537 0.455
964150860 337860 329280 2.17 0.36 0.32 1.032 2.239 0.372 0.330
964752300 249720 220980 2.88 0.46 0.41 1.031 2.969 0.474 0.423
965273160 299760 295620 2.13 0.39 0.34 1.030 2.194 0.402 0.350
965730420 161580 141180 1.13 0.48 0.38 1.028 1.162 0.493 0.391
966257760 385740 418800 2.13 0.34 0.30 1.026 2.185 0.349 0.308
966787380 110700 111600 2.44 0.67 0.56 1.023 2.496 0.685 0.573
967029900 130440 144900 1.82 0.66 0.55 1.022 1.860 0.675 0.562
967548120 372900 371160 2.33 0.34 0.31 1.020 2.377 0.347 0.316
968085600 166200 165480 2.77 0.55 0.48 1.017 2.817 0.559 0.488
968455740 204600 176940 2.13 0.48 0.41 1.014 2.160 0.487 0.416
968852280 198960 217740 1.88 0.45 0.38 1.012 1.903 0.455 0.385
969235560 162660 154740 2.90 0.57 0.50 1.010 2.929 0.576 0.505
969621300 230760 217560 2.42 0.46 0.40 1.007 2.437 0.463 0.403
970180020 332460 329640 2.61 0.36 0.33 1.003 2.618 0.361 0.331
970640340 130620 169560 2.22 0.57 0.46 1.000 2.220 0.570 0.460
971192220 382140 353280 2.04 0.33 0.30 0.997 2.034 0.329 0.299
971691240 145500 156660 2.08 0.52 0.43 0.993 2.065 0.516 0.427
971916180 55680 56160 4.23 1.05 0.89 0.992 4.196 1.042 0.883
972257340 284820 264360 2.04 0.40 0.35 0.990 2.020 0.396 0.346
972707820 185940 237360 2.58 0.52 0.45 0.987 2.546 0.513 0.444
973208820 263580 261900 2.43 0.43 0.37 0.984 2.391 0.423 0.364
973682220 211080 210060 2.27 0.46 0.39 0.981 2.227 0.451 0.383
974147640 253380 230820 2.25 0.44 0.38 0.979 2.203 0.431 0.372
974529480 150900 259560 2.58 0.58 0.49 0.977 2.521 0.567 0.479
975048540 253380 243780 2.54 0.42 0.37 0.975 2.477 0.409 0.361
975411060 118500 128340 2.47 0.68 0.56 0.973 2.403 0.662 0.545
975794520 254160 272820 3.01 0.55 0.47 0.972 2.926 0.535 0.457
976225200 157800 158640 1.17 0.42 0.34 0.970 1.135 0.407 0.330
976846560 462600 365940 2.46 0.35 0.32 0.969 2.384 0.339 0.310
977266140 52860 55680 1.87 1.21 0.87 0.968 1.810 1.171 0.842
977606880 284160 302220 2.89 0.43 0.38 0.967 2.795 0.416 0.367
978308220 398820 347520 2.56 0.35 0.31 0.967 2.476 0.338 0.300
978723840 67920 63960 1.70 0.83 0.61 0.967 1.644 0.803 0.590
979006080 218160 192960 2.71 0.59 0.51 0.967 2.621 0.571 0.493
979392360 193200 230400 1.25 0.40 0.34 0.967 1.209 0.387 0.329
979843740 220620 257400 3.55 0.49 0.43 0.968 3.436 0.474 0.416
980341860 240600 223560 2.65 0.44 0.39 0.969 2.568 0.426 0.378
980724360 158760 154740 2.75 0.54 0.46 0.970 2.667 0.524 0.446
981125400 246120 250380 2.74 0.44 0.40 0.971 2.661 0.427 0.388
981614160 238200 225660 2.21 0.40 0.35 0.973 2.150 0.389 0.341
982103280 263340 229380 2.74 0.50 0.44 0.975 2.671 0.487 0.429
982457340 124500 142620 3.45 0.66 0.56 0.977 3.371 0.645 0.547
982912200 311700 233520 1.62 0.42 0.36 0.979 1.586 0.411 0.352
983377140 209820 112620 2.07 0.60 0.48 0.982 2.033 0.589 0.471
983664300 174420 170460 2.29 0.48 0.41 0.983 2.251 0.472 0.403
984006480 171600 160260 3.39 0.58 0.50 0.985 3.339 0.571 0.492
984613140 446100 693720 2.44 0.29 0.27 0.989 2.413 0.287 0.267
985579440 272400 273120 2.75 0.41 0.37 0.995 2.736 0.408 0.368
986042040 182460 181680 2.18 0.47 0.41 0.998 2.176 0.469 0.409
986499780 275880 279180 1.67 0.36 0.31 1.001 1.672 0.360 0.310
987076020 194220 212100 3.20 0.52 0.46 1.005 3.216 0.523 0.462
987530220 241860 243180 2.08 0.41 0.36 1.008 2.097 0.413 0.363
988081020 307440 334560 2.70 0.40 0.36 1.012 2.732 0.405 0.364
988532940 77700 58020 2.05 1.10 0.78 1.014 2.079 1.115 0.791
988836540 199860 188520 3.23 0.67 0.57 1.016 3.282 0.681 0.579
989265780 202440 215400 2.46 0.67 0.56 1.019 2.507 0.683 0.571
989748660 267360 226680 2.62 0.48 0.42 1.021 2.675 0.490 0.429
990177300 201720 200100 3.49 0.52 0.46 1.023 3.570 0.532 0.471
990698880 321360 296040 2.95 0.41 0.37 1.026 3.027 0.421 0.380
991326720 331620 327960 2.40 0.35 0.32 1.028 2.467 0.360 0.329
991717800 62940 62640 2.69 0.90 0.70 1.030 2.771 0.927 0.721
991989480 208860 204300 2.80 0.47 0.41 1.030 2.884 0.484 0.422
992390280 196320 191100 1.84 0.43 0.37 1.031 1.897 0.443 0.381
992800440 218820 222060 2.77 0.43 0.38 1.032 2.859 0.444 0.392
993270960 248280 271320 1.60 0.38 0.33 1.033 1.653 0.393 0.341
993720780 178320 178440 1.21 0.43 0.36 1.033 1.250 0.444 0.372
994309320 410040 423360 2.44 0.31 0.28 1.034 2.523 0.321 0.290
994922880 186480 230760 2.63 0.51 0.45 1.033 2.717 0.527 0.465
1040914711 219780 218844 2.95 1.16 0.92 0.967 2.851 1.120 0.894
1041359944 225858 223897 2.00 0.86 0.69 0.967 1.934 0.834 0.667
1041787291 203093 228565 2.66 0.98 0.79 0.967 2.576 0.944 0.763
1042291680 275685 211828 1.94 0.88 0.72 0.967 1.872 0.855 0.697
1042769877 266219 204267 1.71 0.90 0.66 0.968 1.660 0.867 0.637
1043199593 225398 222466 2.94 0.85 0.69 0.969 2.848 0.821 0.664
1043660903 238809 241528 2.21 0.81 0.68 0.970 2.139 0.784 0.655
1044120000 216367 215642 2.43 0.80 0.64 0.971 2.357 0.778 0.623
1044552260 216502 217476 2.41 0.76 0.63 0.972 2.342 0.738 0.609
1045028930 259035 187859 2.77 0.91 0.74 0.974 2.698 0.890 0.719
1045468772 251945 253984 1.55 0.65 0.51 0.976 1.511 0.633 0.498
1045971044 248246 252598 3.12 0.80 0.68 0.979 3.049 0.780 0.661
1046483938 260246 270059 2.01 0.66 0.55 0.981 1.971 0.647 0.536
1046976153 222122 219178 2.81 0.87 0.72 0.984 2.768 0.852 0.710
1047452181 256745 244198 1.54 0.68 0.53 0.987 1.523 0.676 0.520
1047927054 230564 223705 0.96 0.63 0.49 0.990 0.953 0.621 0.483
1048373444 222646 283992 2.27 0.82 0.67 0.993 2.255 0.809 0.670
1048874435 215489 225429 1.98 0.82 0.66 0.996 1.971 0.817 0.657
1049361773 261868 235591 2.93 0.79 0.67 0.999 2.928 0.789 0.672
1049863221 265822 245378 2.33 0.72 0.60 1.002 2.340 0.721 0.603
1050337198 228565 221861 2.67 0.81 0.68 1.006 2.682 0.818 0.685
1050818978 259859 258741 2.27 0.65 0.54 1.009 2.288 0.654 0.540
1051281070 203271 241839 2.51 0.83 0.69 1.012 2.543 0.840 0.698
1051789451 266541 251453 1.44 0.84 0.64 1.015 1.457 0.850 0.650
1052263117 222152 220733 1.02 0.84 0.65 1.017 1.041 0.853 0.657
1052697467 213583 230301 3.04 0.97 0.77 1.020 3.097 0.988 0.782
1053169168 241362 243734 2.82 0.76 0.63 1.022 2.884 0.778 0.644
1053647767 234790 237361 2.26 0.76 0.63 1.025 2.311 0.777 0.650
1054121948 236268 197136 2.72 0.81 0.68 1.027 2.788 0.837 0.697
1054543984 224823 217292 2.18 0.76 0.62 1.028 2.241 0.777 0.638
1054980340 214754 226731 1.40 0.71 0.56 1.030 1.445 0.734 0.580
1055467182 259753 256544 2.86 0.81 0.67 1.031 2.948 0.833 0.686
1055947047 223165 222967 1.58 0.66 0.53 1.032 1.626 0.678 0.546
1056395535 225484 227773 2.39 1.09 0.84 1.033 2.468 1.122 0.863
1057315317 247393 231706 3.09 0.81 0.69 1.034 3.189 0.840 0.717
1057774309 227206 208991 2.60 0.79 0.65 1.034 2.688 0.818 0.668
1058203853 220457 220686 1.69 0.77 0.61 1.033 1.751 0.792 0.629
1058675708 251130 241920 1.24 0.63 0.51 1.033 1.284 0.652 0.532
1059136271 218337 217848 3.01 0.79 0.67 1.032 3.107 0.811 0.688
1059611231 257070 259435 2.94 1.03 0.80 1.031 3.031 1.061 0.826
1064964809 227848 228443 3.30 1.16 0.93 1.004 3.316 1.166 0.932
1065438535 244019 234979 1.22 1.09 0.79 1.000 1.216 1.093 0.791
1065934488 260942 252032 3.87 0.78 0.68 0.997 3.857 0.778 0.678
1066441686 255076 256108 2.62 0.86 0.72 0.994 2.603 0.852 0.719
1066953917 256055 196628 3.20 0.85 0.72 0.991 3.174 0.838 0.715
1067367214 216633 216619 3.39 0.75 0.66 0.988 3.350 0.737 0.651
1067812842 228812 243579 3.78 0.77 0.67 0.985 3.729 0.761 0.665
1068281211 223091 247213 2.70 0.71 0.60 0.982 2.655 0.699 0.587
1068759098 227407 220788 2.41 0.67 0.57 0.980 2.365 0.659 0.555
1069214221 234081 218234 1.56 0.64 0.53 0.978 1.526 0.629 0.518
1069679264 246691 253656 2.50 0.69 0.59 0.975 2.441 0.670 0.577
1070180427 247230 255428 2.03 0.66 0.55 0.973 1.976 0.640 0.537
1070647111 211216 234368 2.47 0.73 0.61 0.972 2.402 0.711 0.593
1071134670 252563 251264 1.86 0.65 0.53 0.970 1.805 0.631 0.519
1071636035 250012 241012 3.61 0.73 0.64 0.969 3.493 0.709 0.617
1072102310 225144 225617 2.13 0.71 0.59 0.968 2.066 0.684 0.574
1072545354 217372 236018 2.12 0.72 0.60 0.967 2.049 0.697 0.584
1073003124 221563 228400 2.46 0.68 0.56 0.967 2.382 0.653 0.546
1073462327 230667 228617 4.47 0.84 0.74 0.967 4.321 0.815 0.717
1073911985 220851 212792 2.48 0.80 0.67 0.967 2.395 0.772 0.645
1074350008 225120 230139 2.57 0.76 0.65 0.968 2.484 0.732 0.629
1074796593 216346 216259 2.90 0.70 0.60 0.968 2.804 0.676 0.580
1075265053 252149 249533 2.64 0.67 0.58 0.970 2.558 0.651 0.560
1075734098 219481 218743 2.25 0.68 0.58 0.971 2.189 0.661 0.563
1076173409 220443 220123 2.51 0.69 0.59 0.972 2.443 0.671 0.574
1076610087 215731 215601 1.53 0.62 0.51 0.974 1.491 0.605 0.495
1077058082 232253 230662 2.46 0.73 0.62 0.976 2.406 0.713 0.601
1077548150 259206 259898 1.86 0.57 0.47 0.979 1.819 0.553 0.460
1078051091 242934 241330 2.33 0.75 0.64 0.981 2.282 0.738 0.626
1078547059 254564 251869 2.73 0.66 0.57 0.984 2.688 0.651 0.561
1079029709 230733 216305 2.52 0.71 0.59 0.987 2.490 0.701 0.585
1079488377 242272 240269 2.15 0.62 0.53 0.990 2.125 0.616 0.520
1079951582 222269 220471 2.46 0.68 0.58 0.993 2.438 0.680 0.572
1080385934 213828 224600 2.74 0.71 0.60 0.996 2.726 0.708 0.597
1080827239 216658 226434 2.90 0.70 0.60 0.999 2.898 0.699 0.595
1081288154 234409 273454 3.25 0.83 0.71 1.002 3.255 0.830 0.712
1081786135 224440 221841 0.75 0.64 0.52 1.005 0.752 0.646 0.525
1082262777 254696 242446 3.03 0.78 0.67 1.008 3.051 0.786 0.678
1082727189 221825 210430 1.80 0.69 0.56 1.011 1.824 0.695 0.568
1083168356 230606 229685 1.78 0.59 0.49 1.014 1.804 0.598 0.500
1083644549 246453 245774 1.82 0.61 0.52 1.016 1.845 0.623 0.530
1084108642 218243 229079 1.75 0.78 0.63 1.019 1.782 0.793 0.640
1084550982 213165 220473 3.47 0.75 0.65 1.021 3.540 0.771 0.667
1085030429 258762 258167 2.16 0.60 0.51 1.024 2.214 0.615 0.520
1085502894 214269 225045 2.37 0.70 0.60 1.026 2.429 0.721 0.612
1085974726 246752 245658 2.51 0.73 0.62 1.028 2.577 0.747 0.640
1086448181 227712 222967 2.33 0.75 0.64 1.029 2.394 0.776 0.655
1086920767 249581 249754 1.83 0.77 0.63 1.031 1.884 0.798 0.648
1087400059 229467 229420 2.12 0.64 0.54 1.032 2.190 0.664 0.562
1087868732 239094 238792 2.67 0.88 0.75 1.033 2.754 0.904 0.774
1088331884 224202 221948 2.57 0.83 0.69 1.033 2.660 0.854 0.716
1088778713 224549 214267 4.29 1.05 0.90 1.034 4.433 1.086 0.932
1089222268 229195 231872 2.20 0.75 0.61 1.034 2.275 0.777 0.626
1089711287 256883 246967 1.94 0.68 0.58 1.033 2.008 0.703 0.602
1090199278 240991 253353 1.64 0.67 0.54 1.033 1.691 0.688 0.553
1090673160 217813 217627 2.26 0.89 0.72 1.032 2.330 0.919 0.744
1091114838 219262 220570 1.88 0.64 0.52 1.031 1.938 0.662 0.539
1091591206 255766 254895 1.06 0.57 0.45 1.029 1.088 0.585 0.465
1092100892 254723 254463 2.20 0.58 0.50 1.028 2.261 0.598 0.509
1092576308 220876 219831 1.52 0.73 0.58 1.026 1.554 0.744 0.596
1093039335 243156 242338 3.45 0.71 0.62 1.024 3.530 0.730 0.636
1093515929 234165 225432 2.11 0.65 0.52 1.021 2.155 0.662 0.531
1093969034 227575 230753 2.17 0.75 0.62 1.019 2.213 0.764 0.634
1094416120 215884 267702 2.36 0.90 0.76 1.016 2.403 0.911 0.769
1094895823 211903 229376 3.82 0.86 0.75 1.014 3.875 0.874 0.757
1095350181 224729 217491 1.72 0.81 0.64 1.011 1.736 0.819 0.647
1095787408 219696 220074 0.95 0.58 0.46 1.008 0.954 0.584 0.468
1096207011 199458 237872 1.06 0.95 0.72 1.005 1.069 0.956 0.724
1096687360 242030 255650 2.87 0.74 0.63 1.002 2.875 0.746 0.628
1097163190 219885 218445 2.09 0.71 0.61 0.999 2.083 0.711 0.609
1097610025 228285 220391 2.60 0.72 0.61 0.996 2.588 0.716 0.603
1098053125 222599 229376 2.74 0.99 0.87 0.993 2.724 0.987 0.860
1098540262 217193 217612 2.86 0.79 0.66 0.990 2.830 0.780 0.658
1099002731 244596 246813 3.13 0.69 0.59 0.987 3.088 0.681 0.584
1099476516 226938 225865 3.42 0.76 0.65 0.984 3.366 0.744 0.643
1099925309 222850 223941 2.66 0.73 0.61 0.982 2.615 0.712 0.598
1100373476 224093 368616 2.61 0.78 0.65 0.979 2.552 0.759 0.639
1100975217 232653 217452 3.37 1.02 0.86 0.976 3.293 0.994 0.844
1101483176 290465 204091 5.47 1.13 0.96 0.974 5.325 1.104 0.940
1101923063 235523 231618 2.21 0.68 0.57 0.972 2.151 0.659 0.551
1102400444 245725 248807 2.58 0.65 0.56 0.971 2.502 0.631 0.542
1102871799 222401 216443 2.64 0.68 0.58 0.969 2.563 0.657 0.563
1103341286 252987 255007 1.80 0.63 0.53 0.968 1.746 0.614 0.516
1103821290 224932 223718 2.72 0.71 0.60 0.968 2.630 0.683 0.585
1104292613 247505 248763 2.90 0.70 0.61 0.967 2.809 0.681 0.594
1104766335 224912 224941 2.73 0.71 0.61 0.967 2.638 0.687 0.593
1105227491 236119 235472 2.59 0.67 0.57 0.967 2.504 0.647 0.556
1105697682 234678 233603 2.77 0.69 0.59 0.968 2.681 0.664 0.570
1106185393 254025 255581 2.03 0.62 0.53 0.969 1.967 0.600 0.513
1106662847 221826 217839 1.43 0.63 0.51 0.970 1.391 0.612 0.492
1107104441 223645 222440 2.71 0.72 0.61 0.971 2.634 0.698 0.597
1107561331 234382 261206 2.59 0.66 0.56 0.973 2.517 0.642 0.548
1108078664 253161 215895 3.41 0.94 0.79 0.975 3.324 0.912 0.769
1108542402 247690 246367 2.41 0.65 0.56 0.977 2.354 0.636 0.545
1109043399 254119 245636 2.34 0.61 0.52 0.979 2.292 0.601 0.510
1109513380 211506 210266 2.72 1.07 0.85 0.982 2.667 1.050 0.835
1109950953 227219 225964 2.97 0.70 0.60 0.984 2.926 0.692 0.594
1110419297 242337 261872 1.01 0.58 0.46 0.987 0.994 0.576 0.451
1110909130 227926 226747 2.33 0.64 0.55 0.990 2.307 0.638 0.541
1111381502 245591 244860 2.83 0.65 0.55 0.993 2.807 0.643 0.550
1111843804 217291 216854 1.89 0.66 0.56 0.996 1.881 0.654 0.553
1112319231 258528 259578 2.92 0.65 0.57 1.000 2.923 0.649 0.567
1112796496 217407 224898 2.53 0.68 0.57 1.003 2.538 0.681 0.576
1113237900 216367 216327 2.51 0.72 0.62 1.006 2.526 0.724 0.628
1113708412 254146 272265 1.30 0.61 0.49 1.009 1.311 0.612 0.496
1114232343 251584 250728 3.41 0.66 0.58 1.012 3.447 0.673 0.587
1114704882 221725 212318 2.57 0.73 0.63 1.015 2.612 0.737 0.635
1115136610 219362 213365 1.11 0.61 0.49 1.017 1.125 0.617 0.498
1115580462 229690 250870 2.10 0.67 0.57 1.020 2.146 0.680 0.577
1116053217 221804 233440 2.99 0.69 0.60 1.022 3.058 0.709 0.609
1116549425 260170 221392 3.82 0.90 0.78 1.025 3.912 0.926 0.796
1117016886 245999 245954 2.55 0.65 0.56 1.027 2.621 0.667 0.573
1117526511 263596 242335 2.12 0.62 0.51 1.029 2.179 0.639 0.527
1118027567 258683 258667 3.03 0.64 0.56 1.030 3.123 0.662 0.572
1118509286 222978 219494 2.84 0.70 0.61 1.032 2.930 0.724 0.629
1118953978 225142 225224 1.70 0.67 0.57 1.033 1.756 0.691 0.585
1119395306 216022 216037 1.95 0.75 0.61 1.033 2.012 0.777 0.627
1119860652 249261 249253 1.41 0.59 0.49 1.034 1.454 0.609 0.505
1120326530 216560 219981 1.46 0.59 0.48 1.034 1.511 0.613 0.501
1120809670 263058 242959 1.46 0.59 0.48 1.034 1.506 0.613 0.500
1121275495 222800 226947 2.23 0.69 0.59 1.033 2.304 0.713 0.607
1121748397 245858 252867 1.72 0.76 0.60 1.032 1.777 0.788 0.624
1122260638 259291 257867 1.80 0.59 0.49 1.031 1.852 0.606 0.508
1122782915 264361 258696 2.03 0.61 0.51 1.030 2.088 0.630 0.530
1123258808 216971 219517 2.91 0.89 0.73 1.028 2.995 0.912 0.748
1123702953 224459 218381 2.32 0.85 0.68 1.026 2.377 0.871 0.702
1124138445 216698 217534 2.32 0.78 0.63 1.025 2.378 0.795 0.647
1124588618 226478 215542 1.91 0.71 0.58 1.022 1.948 0.731 0.593
1125047609 241700 233056 1.92 0.59 0.48 1.020 1.963 0.597 0.490
1125500767 220028 213176 3.07 0.93 0.77 1.018 3.127 0.951 0.784
1125938745 224279 245745 2.47 0.93 0.79 1.015 2.510 0.948 0.801
1126403223 218628 273432 2.47 0.70 0.58 1.012 2.502 0.704 0.589
1126933080 256359 248714 2.74 0.72 0.62 1.009 2.766 0.727 0.628
1127409195 224729 209203 1.98 0.69 0.57 1.006 1.995 0.690 0.574
1128023408 404960 448796 2.44 0.56 0.49 1.001 2.439 0.561 0.487
1154997007 245742 180334 2.18 0.58 0.47 1.029 2.248 0.598 0.484
1155392834 213941 209051 1.24 0.45 0.36 1.028 1.269 0.463 0.368
1155833973 231983 226059 1.96 0.48 0.40 1.026 2.008 0.496 0.413
1156277814 217689 215660 1.85 0.51 0.44 1.024 1.894 0.525 0.446
1156736742 243046 245267 3.07 0.45 0.40 1.022 3.136 0.464 0.413
1157156512 174379 227881 2.41 0.74 0.59 1.019 2.454 0.752 0.603
1157646642 262122 200455 1.54 0.50 0.40 1.017 1.568 0.513 0.404
1158070361 222585 218922 2.26 0.53 0.44 1.014 2.292 0.533 0.448
1158540219 250036 211717 3.01 0.55 0.47 1.011 3.044 0.555 0.475
1158968882 216741 216884 1.77 0.44 0.38 1.009 1.787 0.447 0.379
1159442261 256448 243850 3.27 0.52 0.45 1.006 3.290 0.524 0.458
1159844759 158590 158493 2.20 0.84 0.62 1.003 2.207 0.839 0.626
1160276959 273637 171734 1.77 0.79 0.57 1.000 1.767 0.793 0.574
1160701312 251621 200062 2.15 0.52 0.44 0.998 2.141 0.523 0.440
1161114114 212697 209568 1.48 0.49 0.39 0.995 1.467 0.483 0.386
1161532898 209175 208721 3.14 0.56 0.48 0.992 3.112 0.555 0.478
1162003455 261518 258869 2.44 0.49 0.42 0.989 2.414 0.487 0.420
1162457584 195217 221417 1.38 0.56 0.41 0.986 1.360 0.548 0.407
1162919990 239899 223379 3.00 0.55 0.47 0.984 2.955 0.542 0.463
1163314698 171265 211693 2.88 0.67 0.56 0.981 2.825 0.658 0.546
1163786037 259645 208985 1.28 0.85 0.58 0.979 1.249 0.828 0.572
1164169923 174861 210969 2.50 0.71 0.58 0.977 2.447 0.698 0.565
1164672829 291788 282474 2.79 0.46 0.40 0.975 2.718 0.446 0.390
1165142213 186724 185679 3.00 0.83 0.67 0.973 2.919 0.808 0.650
1165534172 204786 199362 2.84 0.53 0.45 0.971 2.759 0.512 0.441
1165973773 240148 197249 3.54 0.62 0.54 0.970 3.437 0.603 0.522
1166394269 218327 217520 1.27 0.92 0.55 0.969 1.233 0.887 0.533
1166819791 205359 186781 2.37 0.51 0.44 0.968 2.290 0.498 0.422
1167280914 271673 265612 2.38 0.48 0.41 0.967 2.298 0.462 0.398
1167757057 210486 210415 1.38 0.41 0.34 0.967 1.332 0.399 0.331
1168179108 211544 211985 2.04 0.44 0.37 0.967 1.973 0.421 0.354
1168618838 227444 227651 2.91 0.49 0.42 0.967 2.812 0.471 0.410
1169072906 224882 194492 3.04 0.56 0.48 0.968 2.947 0.546 0.468
1169480962 212926 205857 2.01 0.47 0.39 0.969 1.947 0.457 0.376
1169955982 268948 264724 1.51 0.41 0.34 0.970 1.467 0.396 0.330
1170430208 209270 205116 2.32 0.50 0.42 0.971 2.257 0.484 0.412
1170859860 224428 209181 1.99 0.43 0.37 0.973 1.931 0.418 0.355
1171261014 191865 234626 1.44 0.39 0.32 0.974 1.404 0.382 0.317
1171750171 205647 204390 1.77 0.39 0.34 0.977 1.730 0.379 0.334
1172556911 210800 205203 2.42 0.48 0.41 0.981 2.375 0.473 0.407
1172901050 138758 138108 3.67 0.73 0.62 0.983 3.606 0.719 0.611
1173269974 230719 235574 2.53 0.39 0.35 0.985 2.490 0.389 0.344
1173723805 218059 226514 2.13 0.44 0.38 0.988 2.105 0.431 0.371
1174150960 200500 197016 1.78 0.40 0.33 0.990 1.765 0.392 0.330
1174542819 194759 207851 1.95 0.44 0.38 0.993 1.940 0.439 0.379
1175038135 286703 291067 2.14 0.39 0.34 0.996 2.136 0.386 0.341
1175529677 200329 195907 1.83 0.42 0.36 0.999 1.824 0.418 0.359
1175947175 221432 225985 2.42 0.40 0.35 1.002 2.424 0.404 0.354
1176375959 202758 205013 2.05 0.41 0.35 1.005 2.063 0.409 0.351
1176799767 218670 227687 2.83 0.46 0.41 1.008 2.857 0.465 0.411
1177251933 224371 227570 2.20 0.40 0.35 1.011 2.219 0.402 0.352
1177772803 293198 249881 2.54 0.44 0.39 1.014 2.574 0.445 0.392
1178174148 151276 144434 2.55 0.83 0.67 1.016 2.590 0.847 0.679
1178499103 180053 227703 2.25 0.49 0.42 1.018 2.292 0.494 0.423
1178977898 250857 226014 2.71 0.53 0.46 1.021 2.770 0.544 0.472
1179433275 215585 211869 2.64 0.43 0.37 1.023 2.701 0.435 0.382
1179853434 208107 209588 2.88 0.51 0.44 1.025 2.949 0.525 0.456
1180277775 214587 269337 2.72 0.54 0.46 1.027 2.797 0.554 0.467
1180826410 279205 186725 2.89 0.52 0.45 1.029 2.976 0.531 0.461
1181250314 236254 214559 1.94 0.41 0.34 1.030 1.999 0.418 0.353
1181681172 216208 218770 3.09 0.49 0.43 1.031 3.184 0.508 0.443
1182123568 223507 292417 1.80 0.51 0.42 1.032 1.857 0.531 0.433
1182582972 166767 165493 3.54 0.62 0.53 1.033 3.655 0.644 0.550
1183005917 257360 259977 2.69 0.44 0.39 1.033 2.783 0.456 0.399
1183442179 176110 176119 3.25 0.60 0.51 1.034 3.356 0.616 0.528
1183801738 181385 225341 3.35 0.86 0.70 1.034 3.463 0.884 0.727
1184261472 234014 215095 2.52 0.50 0.43 1.033 2.599 0.517 0.443
1184977625 500881 524544 3.05 0.87 0.71 1.032 3.152 0.896 0.738
1185547888 44689 44689 2.52 1.16 0.80 1.031 2.595 1.192 0.827
1185709584 116860 116881 2.58 0.51 0.44 1.031 2.659 0.529 0.449
1186117158 290462 185245 2.47 0.48 0.41 1.030 2.544 0.498 0.427
1186515681 213146 216287 2.91 1.12 0.82 1.028 2.988 1.155 0.848
1186928186 196217 249310 2.58 0.64 0.55 1.026 2.643 0.653 0.560
1187385320 203752 203018 2.11 0.65 0.51 1.025 2.159 0.664 0.526
1187794100 205649 205454 1.48 0.42 0.34 1.023 1.511 0.429 0.353
1188260759 261046 283750 1.83 0.81 0.59 1.020 1.869 0.830 0.604
1188749708 205094 214463 2.62 0.86 0.68 1.018 2.665 0.877 0.693
1189190512 226236 207495 2.86 0.55 0.47 1.015 2.901 0.561 0.476
1189631921 233834 210321 1.20 0.44 0.35 1.012 1.211 0.445 0.354
1190050855 208509 218159 2.12 0.41 0.35 1.010 2.144 0.411 0.352
1190485094 215968 215880 1.97 0.37 0.32 1.007 1.987 0.374 0.327
1190960542 259464 259553 3.42 0.56 0.48 1.004 3.432 0.563 0.485
1191391892 171682 168739 2.40 0.42 0.36 1.001 2.401 0.416 0.365
1191778014 217285 215259 2.02 0.46 0.39 0.998 2.014 0.458 0.387
1192211934 218523 219472 2.39 0.52 0.44 0.995 2.379 0.519 0.440
1192643796 211860 225747 2.36 0.51 0.43 0.993 2.343 0.502 0.431
1193092303 222437 215631 2.16 0.41 0.36 0.990 2.142 0.411 0.355
1193547900 239856 240340 2.39 0.46 0.40 0.987 2.356 0.458 0.397
1194022655 234369 225464 2.01 0.78 0.62 0.984 1.978 0.770 0.608
1194460708 212486 186960 2.36 0.42 0.37 0.982 2.320 0.413 0.359
1194890210 241794 219165 2.14 0.45 0.39 0.979 2.093 0.444 0.379
1195315460 205899 203789 2.69 0.43 0.38 0.977 2.630 0.417 0.369
1195742006 222515 218190 2.02 0.42 0.35 0.975 1.969 0.406 0.345
1196645771 150566 172347 2.46 0.44 0.38 0.972 2.386 0.425 0.373
1197029168 210985 211063 2.78 0.48 0.42 0.970 2.697 0.463 0.406
1197497409 257089 209638 2.02 0.46 0.40 0.969 1.960 0.449 0.383
1197911491 204351 218626 2.22 0.40 0.35 0.968 2.152 0.388 0.339
1198349842 216994 216058 2.44 0.38 0.34 0.967 2.361 0.366 0.326
1198825109 259165 259169 2.24 0.44 0.38 0.967 2.170 0.427 0.370
1199275874 191446 190201 2.39 0.39 0.35 0.967 2.310 0.380 0.335
1199703418 236413 237756 2.95 0.46 0.41 0.967 2.849 0.449 0.397
1200149056 207770 207790 2.85 0.41 0.37 0.967 2.759 0.401 0.355
1200585982 227594 226941 2.15 0.90 0.68 0.968 2.077 0.871 0.656
1201019573 206598 203894 2.36 0.54 0.45 0.969 2.282 0.522 0.438
1201491729 268100 268294 1.81 0.42 0.36 0.970 1.759 0.409 0.345
1201971078 210963 212319 1.91 0.50 0.41 0.972 1.858 0.484 0.397
1202390919 207342 205340 1.10 1.39 1.00 0.973 1.071 1.355 0.973
1202814019 217493 226138 2.84 0.72 0.59 0.975 2.765 0.701 0.572
1204139435 192917 212010 2.56 0.55 0.47 0.981 2.515 0.539 0.459
1204510469 155319 155292 2.58 0.52 0.44 0.984 2.537 0.511 0.437
1204895893 229604 219816 2.21 0.48 0.40 0.986 2.181 0.469 0.399
1205330630 214374 214516 2.15 0.48 0.41 0.988 2.128 0.479 0.403
1205747147 199854 191929 3.30 0.51 0.44 0.991 3.274 0.503 0.440
1206170904 231637 230486 2.71 0.41 0.37 0.994 2.689 0.412 0.363
1206671046 269165 262653 2.64 0.47 0.41 0.997 2.631 0.467 0.409
1207140546 206739 193359 2.35 0.39 0.35 1.000 2.351 0.393 0.347
1207564791 223177 223635 2.27 0.46 0.40 1.003 2.280 0.459 0.403
1208020382 231166 219960 1.52 0.40 0.34 1.006 1.529 0.406 0.339
1208429753 189217 214861 2.60 0.42 0.38 1.009 2.621 0.428 0.379
1208874123 228614 226321 2.57 0.39 0.35 1.012 2.595 0.399 0.355
1209347966 247471 255600 1.85 0.41 0.35 1.015 1.873 0.413 0.353
1209793528 189042 188863 2.60 0.46 0.40 1.017 2.641 0.463 0.409
1210191272 208789 209477 3.56 0.50 0.45 1.019 3.630 0.509 0.455
1210665834 264629 259209 1.79 0.47 0.39 1.022 1.828 0.481 0.399
1211122271 196814 143108 2.42 0.44 0.38 1.024 2.483 0.448 0.392
1211499854 234410 221457 2.78 0.51 0.45 1.026 2.852 0.521 0.459
1211986137 264725 196640 1.89 0.40 0.35 1.028 1.945 0.411 0.356
1212414642 231729 231554 2.60 0.49 0.42 1.029 2.675 0.507 0.431
1212856166 208334 204550 2.42 0.44 0.39 1.031 2.491 0.456 0.401
1213281701 220844 216815 3.66 1.02 0.81 1.032 3.771 1.057 0.839
1213708617 207060 181188 2.04 0.38 0.33 1.033 2.106 0.394 0.346
1214150864 260300 233658 2.12 0.37 0.33 1.033 2.191 0.384 0.344
1214650074 263967 255447 3.05 0.65 0.54 1.034 3.157 0.669 0.563
1215045350 137160 139255 2.74 0.77 0.63 1.034 2.833 0.800 0.651
1215687429 501480 675662 3.53 0.77 0.65 1.033 3.647 0.798 0.669
1216450233 87004 87009 2.90 0.48 0.42 1.033 2.992 0.492 0.433
1216750931 213173 197672 2.15 0.35 0.31 1.032 2.223 0.363 0.320
1217217864 269082 270878 2.58 0.47 0.41 1.031 2.662 0.482 0.422
1217704382 215551 217139 2.18 0.52 0.43 1.029 2.239 0.531 0.444
1218118221 192766 208049 2.29 0.43 0.38 1.028 2.357 0.444 0.387
1218543474 217032 217950 3.17 0.60 0.52 1.026 3.256 0.613 0.533
1223381265 117101 167277 2.65 0.61 0.43 0.997 2.646 0.606 0.429
1223812311 214056 220931 2.45 0.43 0.39 0.994 2.432 0.428 0.387
1224812898 126333 112952 3.10 0.54 0.52 0.988 3.065 0.538 0.510
1225168558 241142 242084 2.60 0.38 0.36 0.986 2.565 0.376 0.350
1225633974 191178 212483 2.45 0.37 0.35 0.983 2.413 0.365 0.345
1226054103 200858 192376 2.48 0.36 0.33 0.981 2.432 0.354 0.326
1226539549 224144 193133 2.63 0.58 0.42 0.978 2.574 0.570 0.407
1226956604 209962 208196 2.38 0.36 0.33 0.976 2.319 0.350 0.319
1227374208 208439 202919 2.11 0.35 0.33 0.974 2.056 0.345 0.318
1227828677 250980 267062 2.37 0.34 0.31 0.972 2.307 0.329 0.304
1228266830 169391 172084 1.87 0.33 0.33 0.971 1.816 0.320 0.322
1228668926 224588 232150 2.61 0.31 0.36 0.970 2.527 0.296 0.349
1229140696 175101 163740 3.10 0.45 0.41 0.969 3.006 0.432 0.401
1229516798 211018 215169 2.07 0.30 0.42 0.968 2.005 0.292 0.403
1229958077 212757 210166 2.43 0.34 0.32 0.967 2.351 0.333 0.307
1230507120 218192 217686 3.03 0.39 0.37 0.967 2.927 0.381 0.355
1230924409 198525 199070 3.28 0.43 0.40 0.967 3.169 0.412 0.383
1231355985 231398 221764 3.15 0.35 0.33 0.967 3.046 0.338 0.321
1231782670 203025 206103 1.86 0.33 0.24 0.967 1.796 0.322 0.229
1232218397 205345 196083 2.36 0.34 0.32 0.968 2.281 0.331 0.305
1232650744 134585 133854 2.97 0.42 0.40 0.969 2.882 0.409 0.385
1233111648 237367 244489 1.73 0.26 0.25 0.970 1.675 0.254 0.245
1233578606 214283 220128 2.80 0.35 0.34 0.972 2.721 0.339 0.326
1234009850 210991 208748 2.25 0.32 0.30 0.973 2.186 0.308 0.294
1234358480 139722 139766 1.99 0.36 0.34 0.975 1.942 0.353 0.332
1234939584 157608 153696 2.25 0.39 0.36 0.977 2.195 0.379 0.357
1235297576 190130 220691 1.70 0.48 0.26 0.979 1.667 0.473 0.258
1235703234 159753 150446 1.77 0.31 0.28 0.981 1.735 0.306 0.270
1236028609 174094 179510 2.78 0.33 0.32 0.983 2.729 0.327 0.319
1236476869 168195 169456 2.49 0.44 0.40 0.986 2.452 0.430 0.391
1236991299 61145 46000 3.88 0.83 0.76 0.989 3.834 0.818 0.751
1237311549 187577 194300 2.27 0.34 0.33 0.991 2.249 0.338 0.328
1237748030 232135 237886 1.98 0.27 0.33 0.994 1.971 0.267 0.330
1238228892 242738 259484 2.65 0.32 0.30 0.997 2.642 0.321 0.301
1238674613 185622 187496 2.36 0.33 0.31 1.000 2.356 0.333 0.313
1239097247 234229 238187 2.62 0.34 0.32 1.003 2.628 0.339 0.318
1239556399 219748 226127 2.54 0.34 0.32 1.006 2.554 0.343 0.321
1239996245 211910 210047 2.25 0.38 0.35 1.009 2.272 0.386 0.349
1240393140 186571 179948 3.30 0.45 0.42 1.011 3.342 0.458 0.427
1240855307 195513 198292 2.67 0.35 0.32 1.014 2.707 0.354 0.329
1241324972 183444 179328 2.69 0.37 0.35 1.017 2.731 0.376 0.352
1241758931 184209 167781 2.94 0.39 0.38 1.019 2.993 0.399 0.383
1242069582 142731 195534 2.58 0.44 0.40 1.021 2.637 0.449 0.409
1242578738 208903 212963 2.43 0.33 0.31 1.024 2.488 0.342 0.319
1242857222 50544 53309 3.58 0.66 0.63 1.025 3.672 0.673 0.645
1243504472 237474 237454 2.48 0.32 0.30 1.028 2.546 0.328 0.305
1243923426 179391 203482 2.72 0.65 0.57 1.029 2.797 0.671 0.587
1244338281 86177 86177 3.30 0.77 0.41 1.030 3.401 0.794 0.420
1244816599 216357 209154 2.51 0.34 0.33 1.032 2.590 0.353 0.345
1245234333 205892 224810 2.33 0.32 0.31 1.032 2.405 0.333 0.316
1245674191 210972 214089 3.23 0.46 0.39 1.033 3.335 0.475 0.407
1246171426 249450 243375 2.53 0.35 0.31 1.033 2.615 0.365 0.317
1246564403 132963 139984 2.12 0.37 0.34 1.034 2.194 0.377 0.352
1247000973 209850 204219 2.29 0.35 0.36 1.033 2.370 0.366 0.377
1247412019 206598 206770 2.31 0.28 0.29 1.033 2.386 0.287 0.300
1247837684 195980 199772 1.79 0.31 0.28 1.033 1.845 0.315 0.288
1248217077 179370 185586 2.50 0.41 0.40 1.032 2.581 0.426 0.411
1248567414 116802 103895 2.60 0.49 0.44 1.031 2.682 0.506 0.453
1250116233 218060 200945 1.99 0.32 0.32 1.026 2.041 0.330 0.327
1250516246 198790 211901 2.30 0.35 0.32 1.024 2.354 0.357 0.332
1250947804 206192 216874 2.78 0.37 0.35 1.022 2.837 0.382 0.359
1251445774 235327 235325 2.34 0.33 0.30 1.019 2.387 0.335 0.310
1251899633 211101 211088 2.08 0.30 0.29 1.016 2.110 0.310 0.292
1252377147 179622 179696 2.12 0.32 0.31 1.014 2.148 0.328 0.318
1252766513 209268 208878 2.25 0.32 0.43 1.011 2.273 0.323 0.432
1253219290 220194 210662 2.27 0.35 0.32 1.008 2.285 0.354 0.322
1253618970 188219 192281 1.68 0.37 0.33 1.006 1.685 0.374 0.329
1254086962 243060 255677 2.65 0.35 0.34 1.003 2.662 0.353 0.343
1254528308 171745 141983 2.62 0.40 0.38 1.000 2.622 0.403 0.376
1254903409 232332 234815 2.47 0.34 0.31 0.997 2.463 0.337 0.313
1255363783 218829 219357 2.22 0.33 0.31 0.994 2.209 0.333 0.312
1255773995 183310 192845 2.36 0.33 0.36 0.991 2.339 0.327 0.354
1256224776 256936 253528 2.30 0.35 0.32 0.989 2.274 0.348 0.319
1256715285 235984 232616 2.24 0.36 0.33 0.986 2.206 0.358 0.330
1257158190 209193 209821 2.48 0.30 0.32 0.983 2.438 0.299 0.317
1257578009 208933 211296 2.65 0.35 0.33 0.981 2.602 0.347 0.323
1258048090 257581 238285 2.28 0.31 0.28 0.978 2.233 0.301 0.277
1258486640 200043 197131 1.86 0.32 0.29 0.976 1.811 0.312 0.283
1258903903 219576 220972 2.35 0.30 0.29 0.974 2.287 0.291 0.278
1259389243 263665 261924 2.22 0.30 0.28 0.972 2.162 0.291 0.269
1259813573 162207 144461 2.35 0.44 0.39 0.971 2.281 0.425 0.382
1260162235 203865 209777 2.28 0.34 0.31 0.970 2.208 0.328 0.305
1260607722 234832 220952 2.11 0.31 0.28 0.969 2.048 0.299 0.276
1261050527 221457 220516 2.83 0.34 0.33 0.968 2.740 0.327 0.320
1261475904 204569 193888 2.42 0.47 0.27 0.967 2.344 0.455 0.257
1261967731 297056 296650 2.22 0.28 0.26 0.967 2.147 0.268 0.249
1262460476 195447 195826 2.40 0.32 0.31 0.967 2.319 0.313 0.299
1262875240 217682 216236 2.04 0.26 0.26 0.967 1.970 0.251 0.255
1263297651 204241 209257 2.50 0.32 0.30 0.967 2.417 0.305 0.293
1263729252 220742 224745 2.00 0.32 0.29 0.968 1.932 0.306 0.280
1264159032 200919 196234 2.50 0.36 0.33 0.969 2.420 0.345 0.322
1264620333 263973 256944 2.16 0.30 0.28 0.970 2.095 0.292 0.267
1265106454 228567 228357 1.78 0.34 0.23 0.972 1.727 0.333 0.227
1265530916 195168 199415 2.79 0.36 0.34 0.973 2.714 0.350 0.327
1265956391 225344 205535 3.12 0.41 0.56 0.975 3.040 0.400 0.543
1266388519 226067 220510 2.33 0.36 0.32 0.977 2.280 0.349 0.316
1266819624 210220 207061 2.53 0.34 0.32 0.979 2.482 0.335 0.311
1267199989 172088 173347 2.01 0.38 0.34 0.981 1.971 0.374 0.332
1267542231 168582 183015 2.76 0.37 0.36 0.983 2.715 0.363 0.354
1267952996 225468 228901 2.83 0.34 0.32 0.986 2.791 0.336 0.315
1268413120 223854 220344 1.85 0.32 0.29 0.988 1.824 0.319 0.286
1268826720 192957 192698 2.57 0.27 0.29 0.991 2.546 0.266 0.292
1269229399 209552 214943 2.37 0.26 0.28 0.994 2.356 0.263 0.281
1269727922 282496 285215 2.96 0.33 0.30 0.997 2.950 0.326 0.302
1270271887 157779 157334 2.72 0.38 0.36 1.001 2.726 0.377 0.356
1270653833 223534 220190 2.17 0.26 0.27 1.003 2.181 0.256 0.273
1271069032 194203 192714 2.42 0.36 0.33 1.006 2.437 0.357 0.331
1271488745 226464 225982 2.29 0.34 0.29 1.009 2.307 0.341 0.297
1271935756 220785 220754 2.07 0.31 0.28 1.012 2.090 0.309 0.285
1272422867 265446 258638 1.88 0.29 0.27 1.014 1.905 0.294 0.269
1272854237 172590 172573 2.48 0.36 0.33 1.017 2.525 0.363 0.335
1273250677 223260 199097 2.53 0.35 0.32 1.019 2.579 0.354 0.330
1273653980 198898 200770 2.53 0.36 0.34 1.021 2.588 0.373 0.351
1274078369 222919 221120 2.46 0.35 0.33 1.023 2.521 0.362 0.334
1274507837 208009 204184 2.32 0.32 0.30 1.025 2.374 0.324 0.306
1275031899 243151 235028 1.97 0.28 0.27 1.028 2.028 0.289 0.278
1275433039 165147 164249 2.25 0.36 0.33 1.029 2.313 0.370 0.340
1275988980 107319 107330 2.13 0.47 0.41 1.031 2.198 0.482 0.422
1276330379 232114 232136 2.31 0.25 0.26 1.032 2.382 0.263 0.264
1276786405 223132 223133 1.88 0.30 0.28 1.032 1.941 0.312 0.290
1277217669 207541 207541 2.19 0.31 0.29 1.033 2.262 0.321 0.303
1277684534 258769 259819 2.47 0.30 0.28 1.033 2.554 0.312 0.290
1278132661 187158 167627 2.24 0.37 0.33 1.034 2.315 0.382 0.344
1278520663 219970 218055 2.28 0.34 0.31 1.033 2.354 0.348 0.321
1278939795 200774 210500 2.31 0.33 0.31 1.033 2.382 0.344 0.315
1279362543 211712 224040 2.11 0.36 0.33 1.033 2.177 0.375 0.338
1279819928 232727 230174 2.41 0.30 0.24 1.032 2.486 0.308 0.250
1280257734 207167 250103 1.57 0.25 0.26 1.030 1.616 0.260 0.270
1280611708 102835 102810 2.80 0.50 0.45 1.030 2.878 0.519 0.468
1281322736 72338 71867 3.16 0.59 0.55 1.027 3.240 0.610 0.570
1281637589 213124 183938 3.05 0.39 0.36 1.026 3.124 0.401 0.374
1282056541 227191 223781 1.39 0.29 0.26 1.024 1.426 0.299 0.266
1282497284 214121 215807 2.28 0.28 0.43 1.022 2.332 0.289 0.444
1282972763 258035 255211 2.15 0.32 0.23 1.019 2.191 0.326 0.238
1283447057 217052 216877 1.94 0.32 0.29 1.016 1.976 0.328 0.300
1283879687 215202 215066 2.02 0.35 0.32 1.014 2.052 0.353 0.324
1284313017 217658 218179 1.87 0.33 0.30 1.011 1.886 0.332 0.303
1284749836 217610 216103 1.99 0.32 0.29 1.008 2.003 0.324 0.296
1285199381 232759 199080 1.91 0.33 0.30 1.006 1.916 0.331 0.304
1285651040 252272 252832 2.02 0.30 0.28 1.002 2.023 0.304 0.277
1286070804 166593 167058 2.75 0.40 0.37 1.000 2.750 0.395 0.366
1286456336 217470 212749 2.25 0.32 0.29 0.997 2.240 0.315 0.292
1286879801 209880 209525 2.10 0.33 0.31 0.994 2.093 0.330 0.306
1287303955 213971 228870 1.76 0.28 0.23 0.991 1.746 0.282 0.228
1287763911 230347 192593 2.63 0.36 0.34 0.989 2.603 0.358 0.333
1288211560 253900 250588 2.16 0.31 0.28 0.986 2.133 0.304 0.281
1288690674 227966 230401 2.81 0.39 0.52 0.983 2.766 0.384 0.516
1289143010 221351 222921 1.66 0.29 0.27 0.980 1.627 0.287 0.260
1289579873 212479 229475 2.49 0.33 0.44 0.978 2.436 0.319 0.434
1289998914 188735 186273 2.12 0.37 0.29 0.976 2.070 0.363 0.286
1290416814 230835 230487 2.45 0.34 0.27 0.974 2.391 0.327 0.261
1290887382 239825 252464 2.92 0.30 0.30 0.972 2.840 0.292 0.293
1291335907 193945 193936 2.45 0.34 0.32 0.971 2.383 0.331 0.307
1291720808 190414 194197 2.05 0.34 0.31 0.970 1.984 0.329 0.298
1292168672 252667 252687 1.93 0.30 0.27 0.969 1.870 0.287 0.265
1292601805 180092 180032 2.62 0.36 0.37 0.968 2.532 0.345 0.360
1292996221 214194 214905 2.58 0.25 0.28 0.967 2.498 0.240 0.269
1293491692 280189 271101 2.38 0.42 0.22 0.967 2.306 0.411 0.216
1293977498 214285 213232 2.34 0.32 0.30 0.967 2.261 0.311 0.289
1294420336 228206 227910 2.58 0.31 0.30 0.967 2.494 0.304 0.292
1294856752 207886 206156 2.31 0.34 0.31 0.967 2.232 0.327 0.303
1295260862 197386 197646 2.52 0.28 0.35 0.968 2.442 0.272 0.343
1295673691 214852 214819 2.01 0.31 0.28 0.969 1.952 0.299 0.275
1296184718 295018 292951 1.96 0.27 0.25 0.970 1.899 0.263 0.243
1296696360 173621 173219 2.96 0.39 0.36 0.972 2.880 0.383 0.350
1297077861 208144 211203 2.06 0.21 0.26 0.973 2.004 0.205 0.253
1297514637 225048 225786 1.51 0.34 0.30 0.975 1.474 0.329 0.289
1297933248 192522 199459 2.13 0.53 0.23 0.977 2.085 0.517 0.220
1298364798 231496 230720 2.49 0.32 0.30 0.979 2.441 0.313 0.295
1298749822 120245 122209 3.52 0.68 0.62 0.981 3.453 0.663 0.608
1299108235 146423 142895 2.23 0.39 0.36 0.983 2.193 0.383 0.351
1299509270 257723 257691 1.77 0.27 0.25 0.986 1.747 0.269 0.245
1299969989 202352 199218 2.13 0.34 0.30 0.989 2.105 0.332 0.300
1300379624 210103 218712 2.55 0.32 0.30 0.991 2.528 0.314 0.299
1300814243 215176 215158 2.29 0.32 0.30 0.994 2.277 0.320 0.296
1301294896 254173 256144 2.33 0.31 0.29 0.997 2.322 0.309 0.285
1301760919 209715 209731 1.80 0.30 0.28 1.000 1.798 0.301 0.282
1302182153 210904 211897 2.97 0.37 0.35 1.003 2.977 0.375 0.349
1302618925 224425 224497 1.97 0.31 0.28 1.006 1.982 0.308 0.281
1303059674 215667 215656 2.40 0.25 0.27 1.009 2.420 0.255 0.272
1303478264 202148 202157 2.94 0.35 0.33 1.012 2.978 0.351 0.330
1303966358 282297 272268 2.30 0.30 0.28 1.015 2.334 0.305 0.282
1304414471 172378 172358 1.98 0.34 0.31 1.017 2.019 0.348 0.320
1304803313 215970 215945 2.51 0.32 0.30 1.019 2.561 0.327 0.301
1305220899 200970 197527 2.47 0.36 0.33 1.022 2.526 0.371 0.342
1305677911 226058 197484 2.23 0.38 0.28 1.024 2.284 0.384 0.284
1306085924 209736 209682 2.64 0.40 0.30 1.026 2.710 0.409 0.310
1306565847 269846 275101 2.10 0.29 0.27 1.028 2.154 0.295 0.277
1307062432 221349 219512 1.68 0.34 0.24 1.029 1.734 0.348 0.251
1307485213 203178 203113 2.03 0.33 0.30 1.031 2.096 0.339 0.311
1307893932 205400 206580 2.33 0.26 0.29 1.032 2.402 0.270 0.295
1308333915 232929 232777 2.14 0.28 0.29 1.032 2.207 0.289 0.296
1308766384 198252 198378 2.01 0.33 0.30 1.033 2.081 0.345 0.313
1309233123 266424 269281 2.40 0.33 0.31 1.033 2.477 0.346 0.319
1309653104 140738 140405 2.58 0.28 0.33 1.034 2.669 0.285 0.344
1310031843 237537 238351 2.03 0.31 0.29 1.033 2.101 0.323 0.296
1310496527 224935 223721 2.05 0.26 0.27 1.033 2.122 0.273 0.277
1310911726 191135 191165 1.93 0.34 0.31 1.033 1.996 0.348 0.317
1311335173 229152 226381 2.84 0.33 0.31 1.032 2.928 0.335 0.319
1311816804 254332 250522 2.00 0.29 0.28 1.030 2.058 0.303 0.292
1312294756 226590 229970 1.77 0.31 0.29 1.029 1.823 0.323 0.293
1312729843 203856 203860 2.67 0.33 0.29 1.027 2.739 0.339 0.302
1313153964 216569 216423 1.91 0.24 0.28 1.026 1.960 0.250 0.284
1313457554 83278 109106 2.40 0.46 0.63 1.024 2.457 0.466 0.648
1314029087 224283 233578 1.94 0.30 0.28 1.022 1.977 0.311 0.283
1314503680 240060 216619 2.64 0.43 0.29 1.019 2.687 0.434 0.291
1314944260 223450 238878 2.48 0.32 0.30 1.017 2.520 0.330 0.308
1315399758 216325 214597 1.84 0.31 0.29 1.014 1.870 0.316 0.290
1315849485 207204 205218 1.78 0.34 0.34 1.011 1.796 0.348 0.339
1316250615 195636 195664 1.97 0.34 0.31 1.009 1.985 0.343 0.312
1316676828 230372 230456 2.06 0.27 0.29 1.006 2.071 0.268 0.289
1317191841 259425 248615 1.91 0.29 0.27 1.002 1.912 0.292 0.268
1317599147 157979 160716 2.44 0.30 0.35 1.000 2.440 0.304 0.345
1318025371 178662 179282 2.31 0.35 0.33 0.997 2.303 0.353 0.325
1318447140 241885 233977 1.74 0.30 0.27 0.994 1.731 0.294 0.270
1318870624 189233 195597 2.06 0.33 0.31 0.991 2.046 0.327 0.305
1319296123 193529 178251 1.86 0.34 0.30 0.989 1.839 0.335 0.298
1319520691 42913 42913 3.12 0.46 0.59 0.987 3.080 0.452 0.587
1320318363 149206 148204 2.39 0.42 0.38 0.982 2.348 0.417 0.372
1320730433 176956 176458 2.10 0.31 0.31 0.980 2.057 0.301 0.300
1321067671 160621 161341 2.18 0.37 0.34 0.978 2.133 0.360 0.332
1321502956 162272 162037 2.50 0.41 0.37 0.976 2.444 0.400 0.362
1321976298 226121 225576 2.86 0.37 0.35 0.974 2.788 0.364 0.341
1322493353 203766 203765 2.50 0.33 0.31 0.972 2.426 0.319 0.300
1322857042 152445 150452 2.57 0.36 0.34 0.971 2.493 0.350 0.334
1323244780 233285 245418 3.10 0.37 0.35 0.970 3.004 0.357 0.338
1323688233 197325 197733 2.59 0.35 0.33 0.969 2.505 0.339 0.315
1324106797 220711 220995 2.47 0.31 0.29 0.968 2.393 0.298 0.284
1324558563 230258 212296 2.38 0.33 0.32 0.967 2.301 0.320 0.309
1325074545 259649 224091 1.89 0.33 0.30 0.967 1.832 0.321 0.290
1325514174 215313 215289 2.52 0.34 0.31 0.967 2.432 0.328 0.303
1325922377 191022 185278 2.70 0.42 0.39 0.967 2.612 0.406 0.374
1326443979 177527 169395 2.35 0.40 0.37 0.968 2.278 0.390 0.362
1326824743 210766 198564 2.31 0.36 0.33 0.968 2.240 0.346 0.317
1327221893 197949 200389 2.24 0.34 0.32 0.969 2.171 0.333 0.306
1327700133 269077 265660 2.22 0.35 0.24 0.970 2.157 0.343 0.233
1328195270 225469 225478 2.60 0.57 0.21 0.972 2.531 0.550 0.207
1328634538 212568 213095 1.85 0.32 0.29 0.973 1.800 0.313 0.284
1329045976 192212 195447 1.95 0.29 0.28 0.975 1.902 0.286 0.275
1329438762 191499 178697 1.66 0.37 0.32 0.977 1.623 0.357 0.316
1329972775 179762 179322 2.94 0.38 0.35 0.980 2.883 0.370 0.343
1330366943 214389 189984 2.54 0.40 0.37 0.982 2.494 0.392 0.367
1330736834 176873 169602 2.38 0.40 0.37 0.983 2.343 0.394 0.361
1331131689 194068 191286 2.09 0.46 0.27 0.986 2.062 0.456 0.268
1331531713 208169 207401 2.13 0.29 0.28 0.988 2.103 0.289 0.275
1331983105 243269 243249 2.32 0.35 0.27 0.991 2.295 0.348 0.272
1332432749 205512 201998 3.20 0.38 0.36 0.994 3.181 0.382 0.357
1332892235 254177 254278 2.03 0.30 0.27 0.997 2.029 0.296 0.271
1333384332 236665 237333 2.39 0.22 0.28 1.000 2.390 0.222 0.277
1333844725 221390 219197 3.01 0.33 0.31 1.003 3.016 0.331 0.313
1334261215 196943 196913 1.74 0.32 0.29 1.006 1.746 0.324 0.289
1334666198 206622 206650 2.78 0.34 0.32 1.009 2.807 0.347 0.327
1335104075 228906 211688 2.07 0.33 0.30 1.012 2.089 0.338 0.308
1335578579 262140 262126 2.09 0.30 0.28 1.014 2.122 0.308 0.283
1336019621 178705 178740 2.03 0.37 0.34 1.017 2.066 0.377 0.343
1336389764 190728 192547 2.62 0.35 0.39 1.019 2.670 0.359 0.401
1336813458 230636 230611 1.87 0.27 0.26 1.021 1.911 0.277 0.267
1337271663 226969 226998 1.55 0.29 0.26 1.024 1.587 0.301 0.271
1337699098 200266 200252 2.18 0.28 0.28 1.026 2.240 0.288 0.288
1338200546 278117 274752 2.87 0.30 0.29 1.028 2.945 0.312 0.298
1338678872 203367 203353 2.34 0.34 0.31 1.029 2.406 0.346 0.319
1339080223 197643 197683 2.40 0.34 0.31 1.031 2.477 0.346 0.316
1339509245 230972 229854 2.39 0.31 0.29 1.032 2.466 0.319 0.300
1339909802 169836 170866 2.21 0.38 0.34 1.032 2.286 0.390 0.349
1340375935 215678 215666 2.49 0.32 0.30 1.033 2.575 0.333 0.315
1340845628 253485 254547 2.21 0.31 0.28 1.033 2.289 0.315 0.293
1341272552 171191 171148 2.63 0.36 0.34 1.034 2.719 0.375 0.352
1341663732 218977 218952 2.03 0.31 0.28 1.033 2.098 0.318 0.293
1342121248 237801 230264 2.64 0.32 0.30 1.033 2.731 0.335 0.314
1342547018 194727 200808 3.25 0.36 0.35 1.032 3.352 0.374 0.357
1342965951 217990 220678 2.55 0.34 0.32 1.032 2.628 0.355 0.331
1343467868 280156 310771 2.16 0.32 0.29 1.030 2.227 0.329 0.301
1344881104 135517 127904 2.77 0.35 0.40 1.025 2.842 0.355 0.407
1345247806 192459 185752 2.10 0.42 0.38 1.024 2.149 0.434 0.385
1345646702 212355 211469 2.49 0.28 0.30 1.022 2.548 0.282 0.307
1345984711 124762 124785 2.38 0.43 0.39 1.020 2.431 0.440 0.396
1346615537 205086 200778 2.43 0.33 0.32 1.016 2.467 0.336 0.325
1347028391 211095 212825 2.88 0.35 0.33 1.014 2.922 0.353 0.331
1347458997 215323 215340 2.05 0.27 0.27 1.011 2.074 0.270 0.273
1347908570 233803 233749 1.89 0.33 0.30 1.008 1.904 0.334 0.303
1348321291 178722 177175 2.17 0.36 0.33 1.006 2.186 0.366 0.335
1348774196 274740 276245 2.53 0.37 0.34 1.003 2.536 0.371 0.342
1349222654 171649 177149 3.10 0.39 0.53 1.000 3.100 0.394 0.527
1350055698 197326 204236 2.17 0.34 0.32 0.994 2.157 0.339 0.315
1350475777 205001 215795 2.69 0.38 0.35 0.991 2.668 0.375 0.352
1350855786 149826 153304 2.75 0.30 0.36 0.989 2.716 0.292 0.357
1351385559 240168 240148 2.51 0.29 0.28 0.986 2.474 0.289 0.280
1351823339 197471 196167 2.06 0.34 0.31 0.983 2.020 0.335 0.306
1352301870 223955 223421 2.11 0.29 0.27 0.980 2.072 0.283 0.266
1352800491 147020 139585 2.98 0.44 0.51 0.978 2.918 0.430 0.497
1353178159 231524 215853 2.69 0.32 0.32 0.976 2.629 0.313 0.311
1353613587 218137 218128 2.28 0.23 0.27 0.974 2.222 0.227 0.267
1354077056 245136 245945 1.89 0.29 0.26 0.972 1.835 0.281 0.256
1354503641 178231 176838 2.62 0.54 0.47 0.971 2.541 0.520 0.460
1354895616 213950 212634 2.65 0.38 0.27 0.970 2.574 0.371 0.258
1355341214 230797 230266 2.89 0.33 0.31 0.969 2.803 0.316 0.305
1355776592 204807 209478 3.52 0.38 0.36 0.968 3.405 0.367 0.351
1356195023 200578 197162 2.45 0.35 0.33 0.967 2.371 0.342 0.315
1356666245 271876 269004 2.59 0.26 0.34 0.967 2.501 0.255 0.325
1357152545 217119 217086 2.43 0.34 0.31 0.967 2.350 0.325 0.299
1357577220 206963 208380 2.99 0.37 0.35 0.967 2.896 0.354 0.336
1357967888 181497 181225 3.10 0.41 0.39 0.967 2.995 0.396 0.377
1358466623 213259 204824 2.95 0.36 0.34 0.968 2.860 0.353 0.331
1358895367 223809 223889 2.46 0.32 0.27 0.969 2.388 0.307 0.259
1359376278 256395 259661 2.72 0.28 0.32 0.970 2.635 0.271 0.310
1359844410 208165 208516 1.58 0.30 0.27 0.972 1.532 0.291 0.261
1360243775 190628 190422 2.48 0.36 0.34 0.973 2.418 0.354 0.326
1360651932 216980 216799 1.86 0.34 0.30 0.975 1.809 0.329 0.295
1361094474 225449 225432 2.30 0.36 0.33 0.977 2.244 0.352 0.323
1361538232 217697 215939 2.43 0.35 0.32 0.979 2.377 0.339 0.318
1361933098 173250 173292 2.17 0.40 0.27 0.982 2.128 0.391 0.264
1362279994 172170 172173 2.89 0.38 0.44 0.983 2.842 0.373 0.437
1362663301 209771 209782 2.35 0.33 0.30 0.986 2.321 0.321 0.297
1363091380 216725 213626 2.02 0.35 0.32 0.988 1.995 0.351 0.320
1363535486 221520 226444 2.87 0.33 0.32 0.991 2.846 0.323 0.315
1363984860 201406 196226 2.77 0.38 0.37 0.994 2.756 0.380 0.365
1364413017 231549 229406 1.92 0.31 0.29 0.997 1.911 0.310 0.286
1364906913 232802 235504 1.70 0.43 0.21 1.000 1.696 0.427 0.213
1365353881 211174 211996 2.38 0.34 0.31 1.003 2.386 0.337 0.313
1365774763 208331 208027 2.43 0.36 0.33 1.006 2.446 0.366 0.335
1366216741 224761 229373 2.16 0.30 0.29 1.009 2.180 0.298 0.294
1366647749 201483 209572 2.22 0.36 0.32 1.012 2.248 0.359 0.327
1367114001 253296 262489 2.11 0.30 0.28 1.015 2.140 0.302 0.280
1367566903 186778 169804 2.08 0.35 0.32 1.017 2.119 0.355 0.329
1367952530 215721 215771 2.55 0.33 0.31 1.019 2.600 0.334 0.314
1368358384 189337 217779 1.93 0.27 0.29 1.022 1.976 0.279 0.295
1368798212 187399 186838 2.44 0.36 0.33 1.024 2.498 0.365 0.341
1369222381 236866 238981 1.77 0.30 0.27 1.026 1.813 0.305 0.273
1369712215 249712 249559 2.67 0.31 0.30 1.028 2.739 0.318 0.307
1370182183 219964 222957 2.01 0.30 0.28 1.029 2.068 0.312 0.284
1370634334 219305 206541 2.08 0.31 0.29 1.031 2.147 0.319 0.300
1371057297 216289 216304 2.37 0.31 0.29 1.032 2.449 0.323 0.303
1371496843 223191 223172 2.55 0.36 0.32 1.032 2.638 0.375 0.334
1371936561 215563 215591 2.46 0.33 0.31 1.033 2.542 0.339 0.316
1372394868 242407 243516 2.09 0.28 0.26 1.033 2.159 0.290 0.269
1372811494 172655 172640 2.37 0.37 0.34 1.034 2.452 0.378 0.350
1373200307 215704 215713 2.01 0.23 0.30 1.033 2.082 0.240 0.305
1373635871 219171 213833 2.13 0.33 0.30 1.033 2.201 0.337 0.307
1374101917 207135 206477 2.68 0.35 0.33 1.032 2.763 0.361 0.338
1374558292 249279 249165 2.27 0.32 0.29 1.032 2.338 0.329 0.298
1375017822 210007 210433 3.09 0.42 0.41 1.030 3.185 0.435 0.419
1375510647 246207 168222 2.67 0.48 0.45 1.029 2.747 0.496 0.460
1375902186 217602 190605 1.71 0.43 0.38 1.027 1.754 0.438 0.385
1376334954 203722 202557 2.37 0.31 0.30 1.026 2.426 0.318 0.310
1376749295 211380 211281 2.48 0.34 0.32 1.024 2.535 0.347 0.325
1377191648 230765 231248 3.42 0.37 0.35 1.022 3.499 0.373 0.357
1377665047 241759 238994 1.67 0.46 0.20 1.019 1.706 0.465 0.204
1378125752 221254 233433 2.66 0.34 0.31 1.016 2.703 0.343 0.318
1378580347 220105 224073 2.76 0.34 0.32 1.014 2.802 0.349 0.329
1378979323 174093 171861 2.22 0.26 0.28 1.011 2.248 0.263 0.287
1379443278 205017 197667 2.43 0.35 0.32 1.008 2.447 0.348 0.325
1379782412 106701 106707 2.68 0.59 0.43 1.006 2.696 0.589 0.430
1380352445 243082 253934 2.31 0.31 0.30 1.002 2.320 0.310 0.296
1380779232 172724 172743 2.35 0.38 0.49 1.000 2.344 0.378 0.489
1381168294 215749 215773 2.40 0.33 0.30 0.997 2.392 0.328 0.303
1381591519 206734 208913 2.19 0.34 0.31 0.994 2.175 0.340 0.311
1382014236 182885 183058 2.46 0.37 0.34 0.991 2.440 0.365 0.335
1382436704 238380 236537 1.98 0.26 0.26 0.989 1.955 0.259 0.258
1382952788 250445 258107 2.28 0.31 0.29 0.986 2.249 0.304 0.286
1383402581 191344 192318 2.49 0.35 0.33 0.983 2.449 0.348 0.323
1383814955 219484 219009 2.22 0.30 0.30 0.981 2.176 0.293 0.289
1384259827 220336 214609 2.13 0.34 0.31 0.978 2.082 0.328 0.299
1384701406 225300 242141 2.26 0.32 0.30 0.976 2.206 0.317 0.295
1385159593 214968 213993 1.97 0.46 0.23 0.974 1.915 0.443 0.221
1385621060 245982 241275 1.86 0.29 0.27 0.972 1.808 0.285 0.264
1386039141 176265 176363 2.09 0.35 0.31 0.971 2.031 0.337 0.305
1386429808 212630 210342 1.91 0.41 0.26 0.970 1.854 0.399 0.255
1386858343 212690 212645 1.67 0.30 0.27 0.969 1.621 0.292 0.260
1387279935 208020 213164 1.59 0.31 0.28 0.968 1.536 0.301 0.268
1387713709 219957 217659 2.16 0.32 0.30 0.967 2.088 0.306 0.288
1388200182 259897 254729 3.11 0.34 0.32 0.967 3.008 0.332 0.312
1388656543 201356 201821 2.43 0.31 0.31 0.967 2.352 0.304 0.304
1389100075 240742 238490 2.57 0.24 0.28 0.967 2.490 0.231 0.271
1389526866 187182 191802 2.11 0.32 0.31 0.967 2.041 0.313 0.297
1389945095 225954 225357 2.13 0.26 0.27 0.968 2.067 0.249 0.260
1390397096 226067 222989 2.75 0.35 0.33 0.969 2.665 0.336 0.315
1390876394 255604 260335 2.18 0.34 0.27 0.970 2.114 0.328 0.261
1391356531 218658 241585 2.59 0.39 0.36 0.972 2.519 0.375 0.348
1391809559 211221 211298 2.78 0.33 0.32 0.974 2.705 0.322 0.307
1392237199 215959 215935 2.47 0.38 0.48 0.975 2.407 0.367 0.471
1392643571 189926 189937 3.34 0.41 0.34 0.977 3.262 0.404 0.333
1393051837 215909 215912 2.02 0.29 0.28 0.979 1.974 0.284 0.277
1393452701 184676 189738 2.18 0.27 0.31 0.981 2.142 0.264 0.307
1393811718 168837 169117 2.10 0.36 0.32 0.983 2.063 0.352 0.318
1394202934 221047 219610 2.50 0.37 0.34 0.986 2.460 0.366 0.338
1394623122 200031 218152 2.52 0.37 0.34 0.988 2.494 0.362 0.332
1395090466 221522 200598 2.59 0.37 0.34 0.991 2.563 0.370 0.342
1395508319 215245 215264 2.03 0.21 0.27 0.994 2.019 0.213 0.273
1395965072 241396 236146 2.12 0.29 0.27 0.997 2.113 0.291 0.272
1396423510 221086 247185 2.23 0.34 0.32 1.000 2.229 0.342 0.317
1396891662 220678 220700 2.94 0.33 0.32 1.003 2.953 0.335 0.320
1397319912 206442 204731 2.38 0.30 0.30 1.006 2.392 0.300 0.300
1397742259 213409 213862 1.89 0.32 0.29 1.009 1.906 0.327 0.294
1398171687 214692 214678 2.60 0.33 0.31 1.012 2.629 0.330 0.309
1398653449 266649 274296 2.56 0.29 0.28 1.015 2.598 0.297 0.280
1399080992 152844 152660 2.27 0.36 0.33 1.017 2.311 0.366 0.340
1399470168 236363 261311 2.55 0.37 0.34 1.019 2.603 0.380 0.347
1399929436 192968 195093 2.39 0.35 0.33 1.022 2.440 0.360 0.333
1400335060 210270 210336 2.29 0.32 0.30 1.024 2.344 0.324 0.305
1400753132 207417 194376 2.73 0.40 0.37 1.025 2.805 0.411 0.379
1401204529 255908 257689 2.76 0.34 0.32 1.027 2.838 0.344 0.325
1401719174 255978 255601 1.95 0.28 0.26 1.029 2.008 0.290 0.266
1402158825 181080 181095 2.53 0.37 0.35 1.031 2.607 0.385 0.357
1402585314 244747 238450 2.10 0.32 0.29 1.032 2.168 0.326 0.299
1403038255 213533 213526 2.05 0.31 0.30 1.032 2.122 0.322 0.305
1403457522 204739 204761 2.06 0.31 0.29 1.033 2.127 0.321 0.297
1403926434 263340 265153 2.62 0.28 0.27 1.033 2.710 0.286 0.284
1404767247 236352 234665 2.26 0.31 0.29 1.033 2.332 0.322 0.301
1405200884 198652 195914 2.35 0.32 0.32 1.033 2.425 0.333 0.328
1405603719 182924 182651 2.24 0.36 0.33 1.033 2.316 0.367 0.341
1405929821 143164 142385 1.85 0.40 0.36 1.032 1.911 0.408 0.371
1406534650 259079 259108 2.18 0.29 0.37 1.030 2.243 0.302 0.378
1407009941 215952 215961 2.00 0.30 0.27 1.029 2.060 0.309 0.280
1407436833 210521 205653 2.17 0.31 0.29 1.027 2.229 0.319 0.298
1407864734 221730 225890 2.27 0.36 0.34 1.026 2.331 0.373 0.348
1408293267 201462 193659 3.24 0.41 0.40 1.024 3.315 0.418 0.405
1408717371 230247 227234 2.58 0.32 0.30 1.022 2.634 0.327 0.310
1409199621 241323 244501 1.70 0.27 0.25 1.019 1.733 0.272 0.251
1409680103 216108 196976 1.95 0.37 0.33 1.016 1.985 0.374 0.335
1410093996 216568 216020 3.00 0.36 0.34 1.014 3.038 0.366 0.343
1410549888 233496 229181 2.50 0.32 0.30 1.011 2.525 0.322 0.300
1410979939 199035 199127 2.12 0.32 0.30 1.008 2.138 0.318 0.300
1411386996 206317 205383 2.41 0.33 0.31 1.006 2.426 0.335 0.311
1411858626 263225 262449 2.46 0.39 0.36 1.003 2.468 0.386 0.360
1412312623 191223 191432 2.32 0.26 0.26 1.000 2.315 0.260 0.258
1412694663 190338 190531 2.45 0.32 0.30 0.997 2.441 0.322 0.303
1413117127 226534 211476 3.04 0.35 0.34 0.994 3.027 0.348 0.334
1413582071 245714 231172 2.61 0.34 0.32 0.991 2.585 0.338 0.314
1413979425 164569 186898 1.70 0.46 0.38 0.989 1.685 0.452 0.377
1414404658 237388 237121 3.05 0.35 0.32 0.986 3.010 0.342 0.319
1416560879 229679 224300 2.60 0.36 0.34 0.975 2.536 0.347 0.330
1417145702 299282 294226 2.27 0.28 0.27 0.972 2.210 0.277 0.258
1417589098 148244 147674 2.73 0.42 0.39 0.971 2.649 0.407 0.383
1417952364 214837 214854 2.67 0.34 0.32 0.970 2.592 0.326 0.308
1418417103 242034 229334 2.36 0.33 0.30 0.969 2.289 0.317 0.293
1418854597 207314 205762 1.89 0.33 0.30 0.968 1.830 0.317 0.287
1419259879 198774 198811 2.33 0.34 0.31 0.967 2.255 0.332 0.304
1419723653 263823 263013 2.33 0.29 0.27 0.967 2.251 0.276 0.260
1420225222 238229 238014 3.06 0.32 0.31 0.967 2.956 0.313 0.298
1420658265 194128 194322 2.57 0.35 0.32 0.967 2.483 0.338 0.313
1421067844 214959 215710 2.41 0.33 0.31 0.967 2.331 0.319 0.300
1421497445 213693 213674 2.63 0.37 0.34 0.968 2.548 0.358 0.329
1421942481 230872 226669 1.76 0.31 0.28 0.969 1.702 0.303 0.275
1422431444 261764 261240 1.74 0.27 0.25 0.970 1.690 0.266 0.247
1422908839 215714 215722 2.46 0.32 0.30 0.972 2.387 0.314 0.295
1423325733 200473 200487 1.81 0.24 0.24 0.973 1.760 0.232 0.237
1423778152 203878 203813 2.82 0.43 0.41 0.975 2.752 0.421 0.398
1424190243 207206 200596 2.12 0.40 0.30 0.977 2.073 0.388 0.297
1424593417 192041 192069 2.59 0.33 0.32 0.979 2.537 0.328 0.317
1424927218 113928 108913 2.96 0.48 0.47 0.981 2.907 0.473 0.457
1425376418 166915 166902 2.81 0.38 0.36 0.984 2.765 0.374 0.350
1425739409 195974 195292 2.39 0.32 0.32 0.986 2.358 0.320 0.312
1426162047 227127 226666 2.79 0.34 0.32 0.988 2.759 0.336 0.317
1426623953 234835 235561 2.36 0.22 0.26 0.991 2.342 0.217 0.260
1427075697 215915 215951 2.20 0.33 0.30 0.994 2.191 0.326 0.302
1427529044 236672 236711 1.86 0.28 0.26 0.997 1.851 0.282 0.258
1428004079 236624 234497 2.21 0.31 0.29 1.000 2.212 0.314 0.293
1428432869 194102 193919 2.41 0.30 0.31 1.003 2.422 0.302 0.316
1428836692 209260 210122 2.25 0.34 0.31 1.006 2.267 0.342 0.314
1429271983 224393 224379 3.00 0.29 0.29 1.009 3.024 0.291 0.297
1429713445 216617 218990 2.40 0.34 0.32 1.012 2.428 0.348 0.326
1430184656 251910 251060 1.89 0.60 0.20 1.014 1.922 0.604 0.199
1430618432 170483 169753 2.63 0.35 0.34 1.017 2.674 0.360 0.348
1431024405 235609 233553 2.53 0.31 0.30 1.019 2.582 0.317 0.301
1431460463 201213 201287 2.00 0.32 0.29 1.022 2.042 0.324 0.298
1431867145 205311 205313 2.82 0.34 0.32 1.024 2.882 0.348 0.331
1432278854 205513 201773 1.56 0.34 0.31 1.025 1.596 0.345 0.316
1432753866 272710 274095 2.37 0.30 0.28 1.027 2.437 0.305 0.284
1433248072 219406 221088 2.16 0.32 0.30 1.029 2.225 0.330 0.305
1433700027 230194 225550 1.73 0.30 0.28 1.031 1.781 0.313 0.284
1434136308 209814 209138 2.54 0.31 0.32 1.032 2.617 0.322 0.329
1434555644 209837 215728 2.93 0.37 0.35 1.032 3.024 0.385 0.359
1434967079 195022 196212 2.63 0.35 0.32 1.033 2.714 0.359 0.333
1435453622 289998 283455 2.26 0.33 0.30 1.033 2.333 0.338 0.315
1435895651 158259 157715 1.85 0.36 0.32 1.034 1.911 0.374 0.335
1436361252 305495 305092 2.03 0.25 0.24 1.033 2.103 0.263 0.246
1436796816 129144 129161 2.32 0.42 0.38 1.033 2.399 0.431 0.391
1437138490 212416 229503 1.86 0.33 0.30 1.032 1.920 0.344 0.312
1437585096 215674 215642 2.34 0.33 0.30 1.032 2.412 0.338 0.315
1438051456 249183 250658 2.63 0.32 0.30 1.030 2.705 0.335 0.313
1438519475 215629 215674 1.74 0.29 0.27 1.029 1.791 0.294 0.273
1438908592 172674 172676 2.50 0.33 0.33 1.028 2.568 0.342 0.340
1439383512 215735 215722 2.32 0.33 0.31 1.026 2.385 0.339 0.316
1439825514 225685 226370 2.48 0.20 0.30 1.024 2.542 0.207 0.305
1440260165 207834 214423 2.16 0.34 0.31 1.022 2.209 0.346 0.316
1440740949 266227 259620 2.46 0.29 0.29 1.019 2.502 0.293 0.299
1441220483 219830 221503 2.30 0.29 0.29 1.016 2.339 0.299 0.295
1441652691 210207 221142 2.27 0.34 0.32 1.014 2.296 0.348 0.320
1442076955 201722 201938 2.63 0.33 0.31 1.011 2.664 0.337 0.315
1442508817 225600 202645 2.64 0.38 0.36 1.008 2.657 0.380 0.363
1442919890 196230 196319 2.00 0.30 0.28 1.006 2.008 0.307 0.284
1443388329 270765 276908 1.88 0.30 0.27 1.003 1.882 0.305 0.273
1443838311 172697 172684 2.48 0.37 0.34 1.000 2.480 0.368 0.341
1444226258 214908 223490 2.34 0.32 0.30 0.997 2.338 0.314 0.294
1444665851 215675 215656 2.42 0.33 0.31 0.994 2.404 0.328 0.307
1445094440 211989 203097 3.17 0.44 0.41 0.991 3.148 0.432 0.404
1445569164 176989 176349 2.75 0.32 0.33 0.988 2.721 0.315 0.329
1446003263 257305 252603 1.91 0.34 0.31 0.986 1.883 0.333 0.301
1446471920 215718 215721 2.30 0.32 0.30 0.983 2.257 0.315 0.292
1446903502 215002 215001 2.24 0.33 0.30 0.981 2.200 0.324 0.296
1447347454 227059 227931 2.12 0.31 0.29 0.978 2.069 0.305 0.279
1447778762 202788 202204 3.13 0.34 0.33 0.976 3.051 0.333 0.322
1448216907 235609 236430 2.56 0.38 0.35 0.974 2.490 0.370 0.340
1449111687 170187 170188 2.88 0.35 0.35 0.971 2.796 0.342 0.339
1449507827 220922 220845 2.90 0.34 0.32 0.970 2.814 0.331 0.312
1449929522 199882 198716 2.17 0.34 0.31 0.969 2.101 0.328 0.301
1450352782 224047 224061 2.21 0.25 0.27 0.968 2.143 0.241 0.260
1450805329 218310 216400 2.70 0.35 0.32 0.967 2.611 0.336 0.314
1451281248 259365 259353 2.99 0.32 0.30 0.967 2.889 0.305 0.291
1451763812 222074 221805 3.16 0.36 0.35 0.967 3.051 0.350 0.337
1452202078 215546 215559 2.51 0.32 0.30 0.967 2.428 0.313 0.291
1452630273 211448 211974 2.47 0.34 0.31 0.967 2.390 0.325 0.299
1453040622 197688 208714 2.49 0.31 0.32 0.968 2.410 0.300 0.307
1453496785 205278 187375 1.65 0.35 0.32 0.969 1.595 0.344 0.307
1453948652 254295 254286 1.92 0.30 0.28 0.970 1.860 0.289 0.274
1454406296 202940 203111 2.28 0.33 0.31 0.972 2.216 0.318 0.297
1454823099 213422 213436 2.90 0.33 0.32 0.973 2.820 0.324 0.309
1455276653 239680 239676 2.53 0.31 0.29 0.975 2.466 0.303 0.284
1455740055 223262 224505 2.65 0.33 0.32 0.977 2.585 0.326 0.311
1456187653 221738 221959 1.97 0.30 0.28 0.980 1.930 0.294 0.273
1456626019 215838 215857 2.49 0.34 0.31 0.982 2.448 0.330 0.307
1456992740 150202 148929 2.45 0.39 0.35 0.984 2.414 0.382 0.348
1457341401 197805 197449 1.92 0.36 0.33 0.986 1.894 0.359 0.323
1457792205 252476 252515 2.05 0.30 0.27 0.988 2.028 0.294 0.270
1458264054 218934 212306 2.29 0.27 0.28 0.991 2.271 0.266 0.279
1458682057 204410 209930 2.48 0.37 0.34 0.994 2.467 0.366 0.338
1459151959 258999 258977 2.15 0.22 0.26 0.997 2.139 0.219 0.258
1459608010 196601 205240 1.76 0.34 0.31 1.000 1.763 0.337 0.309
1460061384 211018 196664 2.81 0.39 0.37 1.003 2.820 0.393 0.371
1460458352 200239 199600 2.43 0.32 0.30 1.006 2.447 0.321 0.305
1460886919 227815 227620 2.42 0.32 0.29 1.009 2.438 0.319 0.296
1461304662 181973 182000 2.36 0.39 0.31 1.011 2.391 0.392 0.316
1461813593 239894 237146 2.29 0.31 0.29 1.015 2.323 0.318 0.295
1462228480 176275 175800 2.41 0.23 0.29 1.017 2.449 0.229 0.299
1462640632 235540 235179 1.77 0.28 0.25 1.019 1.802 0.282 0.256
1463089432 213050 213058 2.50 0.33 0.31 1.022 2.554 0.339 0.314
1463416721 113222 113247 2.23 0.45 0.39 1.023 2.279 0.457 0.402
1465472750 85802 85803 2.55 0.47 0.44 1.031 2.624 0.484 0.449
1465740916 181748 181825 1.93 0.33 0.30 1.032 1.989 0.345 0.313
1466170638 246093 238017 2.41 0.30 0.29 1.032 2.490 0.314 0.298
1466622101 212995 214719 2.39 0.34 0.32 1.033 2.469 0.354 0.332
1467092109 253773 255695 2.17 0.29 0.27 1.033 2.244 0.305 0.281
1467521351 172718 171987 2.13 0.34 0.31 1.034 2.205 0.350 0.322
1467905515 210410 211172 2.19 0.28 0.27 1.033 2.259 0.291 0.283
1468334463 217446 216971 1.83 0.28 0.27 1.033 1.892 0.290 0.277
1468771307 209194 209874 2.17 0.28 0.27 1.032 2.243 0.286 0.283
1469204703 223253 201995 2.06 0.30 0.28 1.032 2.121 0.312 0.294
1469678778 271643 264722 2.13 0.35 0.23 1.030 2.199 0.363 0.233
1469985269 41537 41536 2.26 0.61 0.55 1.030 2.330 0.629 0.561
1471280935 105193 110188 2.95 0.60 0.54 1.025 3.023 0.615 0.555
1472382522 198488 219657 1.61 0.32 0.29 1.019 1.636 0.330 0.298
1472823576 219776 219976 2.54 0.35 0.31 1.016 2.580 0.356 0.317
1473271220 226841 221613 2.76 0.34 0.32 1.014 2.797 0.349 0.324
1473712128 218309 218214 1.80 0.30 0.28 1.011 1.820 0.305 0.285
1474153778 223104 223090 2.38 0.32 0.30 1.008 2.397 0.320 0.298
1474575238 197539 197547 2.74 0.36 0.34 1.006 2.756 0.363 0.338
1475021075 246976 250740 1.84 0.34 0.31 1.003 1.840 0.342 0.308
1475481431 188748 197551 2.19 0.35 0.32 0.999 2.189 0.351 0.317
1475867853 188577 189160 3.01 0.39 0.37 0.997 3.005 0.393 0.366
1476273421 215820 215794 1.95 0.32 0.29 0.994 1.938 0.319 0.293
1476709296 219664 219326 2.73 0.33 0.31 0.991 2.702 0.328 0.307
1477115395 186063 187499 2.61 0.36 0.33 0.989 2.579 0.351 0.328
1477635032 262005 262017 2.19 0.29 0.27 0.986 2.159 0.284 0.268
1478085919 188203 188122 2.49 0.34 0.32 0.983 2.447 0.335 0.312
1478489953 215602 215599 2.53 0.34 0.31 0.981 2.481 0.331 0.307
1478938567 231851 231855 2.33 0.30 0.28 0.978 2.275 0.295 0.277
1479407754 236056 229907 2.57 0.33 0.31 0.976 2.504 0.323 0.300
1479845336 206055 213182 1.97 0.39 0.24 0.974 1.916 0.379 0.233
1480307139 248478 252778 2.34 0.29 0.28 0.972 2.278 0.282 0.268
1480717498 157216 157235 1.66 0.32 0.30 0.971 1.614 0.309 0.293
1481118160 243080 242360 2.86 0.32 0.30 0.970 2.778 0.308 0.293
1481550021 188548 188542 2.55 0.30 0.32 0.969 2.473 0.287 0.306
1481955176 215836 215823 2.10 0.27 0.27 0.968 2.030 0.265 0.264
1482384076 212712 212726 2.56 0.35 0.32 0.967 2.479 0.337 0.312
1482870952 272791 290270 2.22 0.31 0.29 0.967 2.143 0.298 0.276
1483359300 197593 213720 3.17 0.41 0.38 0.967 3.062 0.396 0.369
1483819902 211906 212364 2.62 0.30 0.28 0.967 2.534 0.293 0.269
1484223585 190046 190068 1.98 0.36 0.24 0.967 1.913 0.348 0.236
1484614832 199505 200019 2.30 0.32 0.30 0.968 2.225 0.314 0.294
1485118553 208208 208189 2.60 0.33 0.31 0.969 2.516 0.320 0.303
1485539021 212175 208606 3.12 0.53 0.31 0.970 3.024 0.513 0.302
1486022269 184776 184769 2.33 0.38 0.35 0.972 2.268 0.365 0.339
1486634962 70323 70240 1.95 0.52 0.45 0.974 1.898 0.507 0.435
1486870923 165635 165148 2.69 0.42 0.57 0.975 2.625 0.409 0.552
1487828930 81311 80975 2.77 0.47 0.46 0.980 2.712 0.462 0.446
1488143057 184370 183852 3.56 0.38 0.36 0.981 3.489 0.368 0.355
1488512909 177106 176637 2.16 0.35 0.32 0.983 2.123 0.349 0.318
1488857136 167204 170607 2.53 0.32 0.31 0.986 2.494 0.314 0.310
1489307651 173155 173185 1.97 0.31 0.31 0.988 1.944 0.307 0.310
1489767319 222663 214190 2.01 0.31 0.29 0.991 1.994 0.309 0.285
1490198089 215588 215582 2.06 0.30 0.29 0.994 2.050 0.301 0.287
1490661876 247380 247406 2.16 0.30 0.28 0.997 2.149 0.301 0.279
1491126454 215183 215217 2.54 0.31 0.40 1.000 2.541 0.308 0.401
1491558695 215606 215588 2.77 0.31 0.45 1.003 2.775 0.314 0.453
1491989673 214751 224428 2.49 0.31 0.30 1.006 2.507 0.313 0.299
1492459345 204617 187602 2.39 0.38 0.35 1.009 2.412 0.382 0.350
1492895075 202893 207542 2.47 0.34 0.32 1.012 2.500 0.344 0.324
1493361975 259168 259182 2.02 0.30 0.28 1.015 2.049 0.304 0.280
1494191664 224096 223924 2.23 0.31 0.29 1.019 2.270 0.320 0.296
1494637152 220615 207348 1.83 0.37 0.33 1.022 1.866 0.373 0.336
1495049987 204768 204521 1.90 0.42 0.22 1.024 1.942 0.434 0.225
1495451629 197017 197829 3.40 0.47 0.44 1.026 3.491 0.486 0.454
1495932993 281720 273311 2.54 0.27 0.27 1.027 2.611 0.275 0.273
1496399531 192715 193226 1.99 0.32 0.29 1.029 2.043 0.327 0.297
1496854676 261793 228458 2.15 0.31 0.28 1.030 2.216 0.315 0.293
1497288800 200750 200261 1.97 0.33 0.32 1.032 2.027 0.345 0.328
1497691504 197911 195932 1.50 0.36 0.31 1.032 1.553 0.374 0.325
1498119559 226692 221853 2.56 0.35 0.33 1.033 2.649 0.366 0.341
1498601259 259620 276183 2.01 0.29 0.26 1.033 2.078 0.298 0.274
1499051850 172155 172154 2.22 0.33 0.31 1.034 2.292 0.344 0.325
1499455578 231293 189403 1.91 0.35 0.48 1.033 1.970 0.364 0.494
1499892657 217752 190670 2.06 0.51 0.26 1.033 2.127 0.522 0.264
1500300386 216661 221060 1.92 0.31 0.29 1.033 1.982 0.322 0.303
1500735856 212628 212654 2.79 0.33 0.31 1.032 2.883 0.338 0.322
1503475288 152432 142854 2.65 0.45 0.42 1.021 2.707 0.459 0.424
1503903138 241729 240517 2.81 0.33 0.31 1.019 2.862 0.334 0.316
1504383152 210896 211954 2.04 0.32 0.30 1.016 2.076 0.330 0.307
1504812062 204878 199397 1.84 0.34 0.31 1.014 1.868 0.342 0.311
1505217453 201635 200111 2.62 0.33 0.31 1.011 2.654 0.335 0.314
1505661125 207658 207932 2.19 0.32 0.30 1.008 2.211 0.323 0.299
1506091421 216459 204597 2.51 0.35 0.33 1.006 2.526 0.355 0.336
1506539071 241045 248126 2.96 0.35 0.33 1.003 2.965 0.348 0.333
1506991363 203437 199095 2.08 0.35 0.32 1.000 2.084 0.352 0.320
1507370696 179842 161843 2.08 0.34 0.32 0.997 2.074 0.342 0.315
1507695427 72644 72108 2.93 0.56 0.50 0.995 2.918 0.552 0.500
1508257753 200235 200636 2.26 0.27 0.27 0.991 2.240 0.263 0.272
1508579088 118166 118174 2.77 0.46 0.43 0.989 2.740 0.452 0.422
1509225547 215217 215228 2.59 0.40 0.26 0.985 2.554 0.394 0.255
1509653412 211380 206948 2.49 0.33 0.31 0.983 2.446 0.321 0.305
1510084973 221516 222147 2.61 0.30 0.29 0.980 2.563 0.298 0.287
1510501642 193449 193554 3.01 0.37 0.34 0.978 2.947 0.358 0.334
1510924196 228633 226441 2.21 0.36 0.33 0.976 2.162 0.351 0.318
1511370738 218849 218222 2.61 0.32 0.31 0.974 2.544 0.315 0.300
1511833695 243610 262305 2.51 0.33 0.30 0.972 2.442 0.316 0.295
1512308350 211008 211027 1.94 0.29 0.27 0.971 1.882 0.286 0.265
1512717065 183761 179329 2.36 0.33 0.32 0.970 2.288 0.321 0.309
1513114110 216942 222419 1.96 0.33 0.30 0.969 1.896 0.317 0.288
1513532723 195607 196743 2.58 0.30 0.31 0.968 2.499 0.292 0.298
1513970056 214368 214868 2.49 0.31 0.30 0.967 2.409 0.304 0.289
1514462760 276176 259210 2.16 0.29 0.27 0.967 2.088 0.284 0.264
1514916792 194549 194759 2.51 0.40 0.36 0.967 2.423 0.384 0.351
1515318621 203340 219498 2.04 0.33 0.30 0.967 1.976 0.322 0.292
1515784290 200039 194305 2.72 0.36 0.33 0.967 2.635 0.345 0.323
1516178584 191303 178611 2.37 0.34 0.32 0.968 2.295 0.327 0.310
1516610228 234194 255986 2.42 0.31 0.29 0.969 2.341 0.303 0.284
1517103415 208182 208305 1.90 0.30 0.28 0.970 1.842 0.292 0.268
1517600846 202231 188672 2.71 0.32 0.32 0.972 2.633 0.307 0.309
1518014179 224535 223529 2.04 0.28 0.29 0.973 1.990 0.277 0.285
1518456587 215335 219561 1.85 0.30 0.27 0.975 1.805 0.297 0.263
1518798499 122003 114027 2.76 0.41 0.45 0.977 2.699 0.403 0.443
1519384586 190501 180890 1.78 0.33 0.29 0.980 1.742 0.328 0.286
1519742203 176612 145044 1.84 0.34 0.33 0.982 1.807 0.337 0.327
1520056007 167943 167942 1.77 0.31 0.27 0.984 1.737 0.308 0.270
1520448277 221667 220126 1.54 0.28 0.25 0.986 1.515 0.279 0.242
1520871841 203209 203326 2.09 0.30 0.27 0.988 2.069 0.297 0.268
1521279476 204068 204143 1.97 0.37 0.32 0.991 1.955 0.362 0.313
1521836120 149579 149325 3.07 0.44 0.40 0.995 3.055 0.440 0.398
1522234777 249215 242479 2.26 0.32 0.29 0.997 2.256 0.317 0.286
1522661070 182534 185683 1.98 0.38 0.33 1.000 1.982 0.380 0.328
1523207761 128919 128913 2.27 0.48 0.41 1.004 2.279 0.477 0.407
1523632793 120146 120323 2.79 0.44 0.39 1.007 2.806 0.439 0.394
1523952803 199347 199524 2.71 0.36 0.33 1.009 2.733 0.360 0.338
1524393015 236303 230965 2.43 0.33 0.30 1.011 2.457 0.333 0.300
1524867032 242951 242921 1.85 0.25 0.25 1.014 1.881 0.253 0.255
1525315550 172739 172774 2.36 0.36 0.33 1.017 2.397 0.364 0.340
1525703838 215064 215054 2.26 0.31 0.29 1.019 2.305 0.320 0.296
1526138206 216970 216028 1.88 0.33 0.29 1.022 1.921 0.339 0.296
1526588224 232102 226109 1.90 0.38 0.28 1.024 1.947 0.392 0.282
1527014775 199299 208324 2.60 0.35 0.33 1.026 2.668 0.357 0.341

